Evolution of parton showers and parton distribution functions

Initial state evolution in parton shower event generators involves parton distribution functions. We examine the probability for the system to evolve from a higher scale to a lower scale without an initial state splitting. A simple argument suggests that this probability, when multiplied by the ratio of the parton distributions at the two scales, should be independent of the parton distribution functions. We call this the PDF property. We examine whether the PDF property actually holds using Pythia and Deductor. We also test a related property for the Deductor shower and discuss the physics behind the results.

==> CTDataAngle.dat <==
#  This result was calculated by Deductor version 3.4.99.
#  The number of collected MC events is 22985673.
#  It was created on Tuesday, 2020 January 21 at 15:46:27 PST.

#   SudakovFactor
0.000000e+00   2.500000e-02   5.000000e-02   3.898265e-02 1.453216e-04   3.898265e-02 1.453216e-04   3.994267e-02 1.472337e-04
 5.000000e-02   7.500000e-02   1.000000e-01   3.710587e-02 1.415225e-04   3.710587e-02 1.415225e-04   3.985664e-02 1.470756e-04
 1.000000e-01   1.250000e-01   1.500000e-01   3.521791e-02 1.376225e-04   3.521791e-02 1.376225e-04   3.966391e-02 1.467207e-04
 1.500000e-01   1.750000e-01   2.000000e-01   3.361312e-02 1.342029e-04   3.361312e-02 1.342029e-04   3.961436e-02 1.466293e-04
 2.000000e-01   2.250000e-01   2.500000e-01   3.207047e-02 1.308437e-04   3.207047e-02 1.308437e-04   3.967425e-02 1.467398e-04
 2.500000e-01   2.750000e-01   3.000000e-01   3.069705e-02 1.277741e-04   3.069705e-02 1.277741e-04   3.983214e-02 1.470305e-04
 3.000000e-01   3.250000e-01   3.500000e-01   2.935328e-02 1.247122e-04   2.935328e-02 1.247122e-04   3.983323e-02 1.470325e-04
 3.500000e-01   3.750000e-01   4.000000e-01   2.789019e-02 1.213373e-04   2.789019e-02 1.213373e-04   3.979294e-02 1.469584e-04
 4.000000e-01   4.250000e-01   4.500000e-01   2.663040e-02 1.183418e-04   2.663040e-02 1.183418e-04   3.973686e-02 1.468551e-04
 4.500000e-01   4.750000e-01   5.000000e-01   2.548955e-02 1.155603e-04   2.548955e-02 1.155603e-04   4.000093e-02 1.473407e-04
 5.000000e-01   5.250000e-01   5.500000e-01   2.427232e-02 1.125543e-04   2.427232e-02 1.125543e-04   3.979566e-02 1.469634e-04
 5.500000e-01   5.750000e-01   6.000000e-01   2.313717e-02 1.096820e-04   2.313717e-02 1.096820e-04   3.977933e-02 1.469333e-04
 6.000000e-01   6.250000e-01   6.500000e-01   2.213849e-02 1.070839e-04   2.213849e-02 1.070839e-04   3.988550e-02 1.471287e-04
 6.500000e-01   6.750000e-01   7.000000e-01   2.111382e-02 1.043760e-04   2.111382e-02 1.043760e-04   3.975592e-02 1.468902e-04
 7.000000e-01   7.250000e-01   7.500000e-01   2.036012e-02 1.022978e-04   2.036012e-02 1.022978e-04   4.010492e-02 1.475315e-04
 7.500000e-01   7.750000e-01   8.000000e-01   1.923013e-02 9.922827e-05   1.923013e-02 9.922827e-05   3.973468e-02 1.468511e-04
 8.000000e-01   8.250000e-01   8.500000e-01   1.819870e-02 9.634438e-05   1.819870e-02 9.634438e-05   3.963015e-02 1.466584e-04
 8.500000e-01   8.750000e-01   9.000000e-01   1.739868e-02 9.401960e-05   1.739868e-02 9.401960e-05   3.969548e-02 1.467789e-04
 9.000000e-01   9.250000e-01   9.500000e-01   1.669292e-02 9.191348e-05   1.669292e-02 9.191348e-05   3.973360e-02 1.468491e-04
 9.500000e-01   9.750000e-01   1.000000e+00   1.600482e-02 8.982300e-05   1.600482e-02 8.982300e-05   3.972162e-02 1.468271e-04
 1.000000e+00   1.025000e+00   1.050000e+00   1.520309e-02 8.737296e-05   1.520309e-02 8.737296e-05   3.949839e-02 1.464152e-04
 1.050000e+00   1.075000e+00   1.100000e+00   1.463612e-02 8.555892e-05   1.463612e-02 8.555892e-05   3.966336e-02 1.467197e-04
 1.100000e+00   1.125000e+00   1.150000e+00   1.395326e-02 8.337467e-05   1.395326e-02 8.337467e-05   3.966608e-02 1.467247e-04
 1.150000e+00   1.175000e+00   1.200000e+00   1.324837e-02 8.108030e-05   1.324837e-02 8.108030e-05   3.966935e-02 1.467307e-04
 1.200000e+00   1.225000e+00   1.250000e+00   1.273359e-02 7.933154e-05   1.273359e-02 7.933154e-05   3.979240e-02 1.469574e-04
 1.250000e+00   1.275000e+00   1.300000e+00   1.221953e-02 7.755856e-05   1.221953e-02 7.755856e-05   3.990292e-02 1.471607e-04
 1.300000e+00   1.325000e+00   1.350000e+00   1.152009e-02 7.515522e-05   1.152009e-02 7.515522e-05   3.966772e-02 1.467277e-04
 1.350000e+00   1.375000e+00   1.400000e+00   1.120100e-02 7.395884e-05   1.120100e-02 7.395884e-05   3.997316e-02 1.472897e-04
 1.400000e+00   1.425000e+00   1.450000e+00   1.057749e-02 7.172616e-05   1.057749e-02 7.172616e-05   3.985120e-02 1.470656e-04
 1.450000e+00   1.475000e+00   1.500000e+00   1.011902e-02 7.001327e-05   1.011902e-02 7.001327e-05   3.970528e-02 1.467970e-04
 1.500000e+00   1.525000e+00   1.550000e+00   9.627679e-03 6.815421e-05   9.627679e-03 6.815421e-05   3.952398e-02 1.464625e-04
 1.550000e+00   1.575000e+00   1.600000e+00   9.144805e-03 6.628808e-05   9.144805e-03 6.628808e-05   3.964267e-02 1.466815e-04
 1.600000e+00   1.625000e+00   1.650000e+00   8.817966e-03 6.495973e-05   8.817966e-03 6.495973e-05   3.987134e-02 1.471026e-04
 1.650000e+00   1.675000e+00   1.700000e+00   8.582741e-03 6.395586e-05   8.582741e-03 6.395586e-05   4.000201e-02 1.473427e-04
 1.700000e+00   1.725000e+00   1.750000e+00   7.995457e-03 6.160327e-05   7.995457e-03 6.160327e-05   3.957135e-02 1.465499e-04
 1.750000e+00   1.775000e+00   1.800000e+00   7.644067e-03 6.011065e-05   7.644067e-03 6.011065e-05   3.978205e-02 1.469384e-04
 1.800000e+00   1.825000e+00   1.850000e+00   7.317879e-03 5.869257e-05   7.317879e-03 5.869257e-05   3.984085e-02 1.470466e-04
 1.850000e+00   1.875000e+00   1.900000e+00   7.086131e-03 5.763575e-05   7.086131e-03 5.763575e-05   3.966499e-02 1.467227e-04
 1.900000e+00   1.925000e+00   1.950000e+00   6.762229e-03 5.618613e-05   6.762229e-03 5.618613e-05   3.985664e-02 1.470756e-04
 1.950000e+00   1.975000e+00   2.000000e+00   6.438210e-03 5.470999e-05   6.438210e-03 5.470999e-05   3.964376e-02 1.466836e-04
 2.000000e+00   2.025000e+00   2.050000e+00   6.149931e-03 5.335947e-05   6.149931e-03 5.335947e-05   3.964267e-02 1.466815e-04
 2.050000e+00   2.075000e+00   2.100000e+00   5.835789e-03 5.187020e-05   5.835789e-03 5.187020e-05   3.947117e-02 1.463649e-04
 2.100000e+00   2.125000e+00   2.150000e+00   5.648410e-03 5.092262e-05   5.648410e-03 5.092262e-05   4.000147e-02 1.473417e-04
 2.150000e+00   2.175000e+00   2.200000e+00   5.493393e-03 5.011365e-05   5.493393e-03 5.011365e-05   3.981418e-02 1.469975e-04
 2.200000e+00   2.225000e+00   2.250000e+00   5.221316e-03 4.875328e-05   5.221316e-03 4.875328e-05   3.961545e-02 1.466313e-04
 2.250000e+00   2.275000e+00   2.300000e+00   5.007356e-03 4.764313e-05   5.007356e-03 4.764313e-05   3.981744e-02 1.470035e-04
 2.300000e+00   2.325000e+00   2.350000e+00   4.851810e-03 4.679717e-05   4.851810e-03 4.679717e-05   3.963342e-02 1.466645e-04
 2.350000e+00   2.375000e+00   2.400000e+00   4.578847e-03 4.536516e-05   4.578847e-03 4.536516e-05   3.982615e-02 1.470195e-04
 2.400000e+00   2.425000e+00   2.450000e+00   4.455440e-03 4.465433e-05   4.455440e-03 4.465433e-05   3.980002e-02 1.469714e-04
 2.450000e+00   2.475000e+00   2.500000e+00   4.215577e-03 4.334254e-05   4.215577e-03 4.334254e-05   3.999113e-02 1.473227e-04
 2.500000e+00   2.525000e+00   2.550000e+00   4.064691e-03 4.246829e-05   4.064691e-03 4.246829e-05   4.008096e-02 1.474876e-04
 2.550000e+00   2.575000e+00   2.600000e+00   3.898079e-03 4.149859e-05   3.898079e-03 4.149859e-05   4.007007e-02 1.474676e-04
 2.600000e+00   2.625000e+00   2.650000e+00   3.781733e-03 4.078611e-05   3.781733e-03 4.078611e-05   3.996608e-02 1.472767e-04
 2.650000e+00   2.675000e+00   2.700000e+00   3.539691e-03 3.937409e-05   3.539691e-03 3.937409e-05   3.969548e-02 1.467789e-04
 2.700000e+00   2.725000e+00   2.750000e+00   3.369829e-03 3.833416e-05   3.369829e-03 3.833416e-05   3.951255e-02 1.464414e-04
 2.750000e+00   2.775000e+00   2.800000e+00   3.261255e-03 3.762904e-05   3.261255e-03 3.762904e-05   3.952126e-02 1.464575e-04
 2.800000e+00   2.825000e+00   2.850000e+00   3.056291e-03 3.634795e-05   3.056291e-03 3.634795e-05   3.967425e-02 1.467398e-04
 2.850000e+00   2.875000e+00   2.900000e+00   2.999737e-03 3.593052e-05   2.999737e-03 3.593052e-05   3.996336e-02 1.472717e-04
 2.900000e+00   2.925000e+00   2.950000e+00   2.798788e-03 3.462997e-05   2.798788e-03 3.462997e-05   3.977389e-02 1.469233e-04
 2.950000e+00   2.975000e+00   3.000000e+00   2.699362e-03 3.393416e-05   2.699362e-03 3.393416e-05   3.954576e-02 1.465027e-04
 3.000000e+00   3.025000e+00   3.050000e+00   2.556578e-03 3.295160e-05   2.556578e-03 3.295160e-05   3.962253e-02 1.466444e-04
 3.050000e+00   3.075000e+00   3.100000e+00   2.517247e-03 3.262409e-05   2.517247e-03 3.262409e-05   3.985610e-02 1.470746e-04
 3.100000e+00   3.125000e+00   3.150000e+00   2.410909e-03 3.185674e-05   2.410909e-03 3.185674e-05   3.985283e-02 1.470686e-04
 3.150000e+00   3.175000e+00   3.200000e+00   2.297411e-03 3.102826e-05   2.297411e-03 3.102826e-05   3.989258e-02 1.471417e-04
 3.200000e+00   3.225000e+00   3.250000e+00   2.242468e-03 3.058631e-05   2.242468e-03 3.058631e-05   3.987298e-02 1.471056e-04
 3.250000e+00   3.275000e+00   3.300000e+00   2.099904e-03 2.953190e-05   2.099904e-03 2.953190e-05   3.962089e-02 1.466414e-04
 3.300000e+00   3.325000e+00   3.350000e+00   2.047819e-03 2.909745e-05   2.047819e-03 2.909745e-05   4.000964e-02 1.473567e-04
 3.350000e+00   3.375000e+00   3.400000e+00   1.943415e-03 2.828163e-05   1.943415e-03 2.828163e-05   3.998568e-02 1.473127e-04
 3.400000e+00   3.425000e+00   3.450000e+00   1.894507e-03 2.786063e-05   1.894507e-03 2.786063e-05   3.994485e-02 1.472377e-04
 3.450000e+00   3.475000e+00   3.500000e+00   1.776525e-03 2.691761e-05   1.776525e-03 2.691761e-05   3.961980e-02 1.466394e-04
 3.500000e+00   3.525000e+00   3.550000e+00   1.694534e-03 2.622932e-05   1.694534e-03 2.622932e-05   3.958550e-02 1.465761e-04
 3.550000e+00   3.575000e+00   3.600000e+00   1.685974e-03 2.610309e-05   1.685974e-03 2.610309e-05   3.986862e-02 1.470976e-04
 3.600000e+00   3.625000e+00   3.650000e+00   1.622282e-03 2.554633e-05   1.622282e-03 2.554633e-05   4.011962e-02 1.475585e-04
 3.650000e+00   3.675000e+00   3.700000e+00   1.558309e-03 2.497966e-05   1.558309e-03 2.497966e-05   3.983922e-02 1.470436e-04
 3.700000e+00   3.725000e+00   3.750000e+00   1.501705e-03 2.446536e-05   1.501705e-03 2.446536e-05   3.988768e-02 1.471327e-04
 3.750000e+00   3.775000e+00   3.800000e+00   1.422553e-03 2.375693e-05   1.422553e-03 2.375693e-05   3.987842e-02 1.471157e-04
 3.800000e+00   3.825000e+00   3.850000e+00   1.389113e-03 2.342171e-05   1.389113e-03 2.342171e-05   3.979240e-02 1.469574e-04
 3.850000e+00   3.875000e+00   3.900000e+00   1.320844e-03 2.278508e-05   1.320844e-03 2.278508e-05   3.983432e-02 1.470345e-04
 3.900000e+00   3.925000e+00   3.950000e+00   1.254448e-03 2.215344e-05   1.254448e-03 2.215344e-05   3.960238e-02 1.466072e-04
 3.950000e+00   3.975000e+00   4.000000e+00   1.186285e-03 2.149293e-05   1.186285e-03 2.149293e-05   3.983759e-02 1.470406e-04
 4.000000e+00   4.025000e+00   4.050000e+00   1.152819e-03 2.113795e-05   1.152819e-03 2.113795e-05   3.965465e-02 1.467036e-04
 4.050000e+00   4.075000e+00   4.100000e+00   1.105335e-03 2.064927e-05   1.105335e-03 2.064927e-05   3.978423e-02 1.469424e-04
 4.100000e+00   4.125000e+00   4.150000e+00   1.098975e-03 2.054123e-05   1.098975e-03 2.054123e-05   3.987624e-02 1.471117e-04
 4.150000e+00   4.175000e+00   4.200000e+00   9.920270e-04 1.946915e-05   9.920270e-04 1.946915e-05   3.965683e-02 1.467076e-04
 4.200000e+00   4.225000e+00   4.250000e+00   1.001144e-03 1.951323e-05   1.001144e-03 1.951323e-05   3.971672e-02 1.468180e-04
 4.250000e+00   4.275000e+00   4.300000e+00   9.050718e-04 1.850849e-05   9.050718e-04 1.850849e-05   3.951636e-02 1.464484e-04
 4.300000e+00   4.325000e+00   4.350000e+00   8.875463e-04 1.828443e-05   8.875463e-04 1.828443e-05   3.963886e-02 1.466745e-04
 4.350000e+00   4.375000e+00   4.400000e+00   9.129399e-04 1.849993e-05   9.129399e-04 1.849993e-05   3.988550e-02 1.471287e-04
 4.400000e+00   4.425000e+00   4.450000e+00   8.264836e-04 1.756010e-05   8.264836e-04 1.756010e-05   3.961381e-02 1.466283e-04
 4.450000e+00   4.475000e+00   4.500000e+00   8.314252e-04 1.757015e-05   8.314252e-04 1.757015e-05   3.972761e-02 1.468381e-04
 4.500000e+00   4.525000e+00   4.550000e+00   7.708464e-04 1.687685e-05   7.708464e-04 1.687685e-05   3.993178e-02 1.472137e-04
 4.550000e+00   4.575000e+00   4.600000e+00   7.560858e-04 1.667403e-05   7.560858e-04 1.667403e-05   3.986753e-02 1.470956e-04
 4.600000e+00   4.625000e+00   4.650000e+00   7.121824e-04 1.614365e-05   7.121824e-04 1.614365e-05   3.966772e-02 1.467277e-04
 4.650000e+00   4.675000e+00   4.700000e+00   7.265430e-04 1.626565e-05   7.265430e-04 1.626565e-05   4.000800e-02 1.473537e-04
 4.700000e+00   4.725000e+00   4.750000e+00   6.399967e-04 1.522882e-05   6.399967e-04 1.522882e-05   4.002488e-02 1.473847e-04
 4.750000e+00   4.775000e+00   4.800000e+00   6.599410e-04 1.542633e-05   6.599410e-04 1.542633e-05   3.979240e-02 1.469574e-04
 4.800000e+00   4.825000e+00   4.850000e+00   6.380181e-04 1.513041e-05   6.380181e-04 1.513041e-05   4.013486e-02 1.475864e-04
 4.850000e+00   4.875000e+00   4.900000e+00   6.137816e-04 1.480335e-05   6.137816e-04 1.480335e-05   3.975320e-02 1.468852e-04
 4.900000e+00   4.925000e+00   4.950000e+00   5.607012e-04 1.411444e-05   5.607012e-04 1.411444e-05   3.973795e-02 1.468571e-04
 4.950000e+00   4.975000e+00   5.000000e+00   5.543705e-04 1.399951e-05   5.543705e-04 1.399951e-05   3.977661e-02 1.469283e-04




==> CTDataLambda.dat <==
#  This result was calculated by Deductor version 3.4.99.
#  The number of collected MC events is 41210573.
#  It was created on Saturday, 2020 January 18 at 18:06:08 PST.

#   SudakovFactor
0.000000e+00   7.500000e-02   1.500000e-01   3.956788e-02 6.282684e-05   3.977554e-02 6.315630e-05   3.977342e-02 6.314846e-05
 1.500000e-01   2.250000e-01   3.000000e-01   3.918459e-02 6.220585e-05   3.979136e-02 6.316883e-05   3.980713e-02 6.317496e-05
 3.000000e-01   3.750000e-01   4.500000e-01   3.882732e-02 6.160681e-05   3.980750e-02 6.316177e-05   3.987444e-02 6.322784e-05
 4.500000e-01   5.250000e-01   6.000000e-01   3.842312e-02 6.097134e-05   3.974355e-02 6.306637e-05   3.990785e-02 6.325406e-05
 6.000000e-01   6.750000e-01   7.500000e-01   3.782110e-02 6.018146e-05   3.943754e-02 6.275329e-05   3.974741e-02 6.312801e-05
 7.500000e-01   8.250000e-01   9.000000e-01   3.730552e-02 5.946074e-05   3.919112e-02 6.246591e-05   3.970772e-02 6.309679e-05
 9.000000e-01   9.750000e-01   1.050000e+00   3.686857e-02 5.880298e-05   3.899987e-02 6.220201e-05   3.977079e-02 6.314640e-05
 1.050000e+00   1.125000e+00   1.200000e+00   3.636575e-02 5.809448e-05   3.871014e-02 6.183940e-05   3.979964e-02 6.316907e-05
 1.200000e+00   1.275000e+00   1.350000e+00   3.574355e-02 5.729176e-05   3.826344e-02 6.133056e-05   3.975277e-02 6.313223e-05
 1.350000e+00   1.425000e+00   1.500000e+00   3.519417e-02 5.654799e-05   3.786481e-02 6.083880e-05   3.979782e-02 6.316764e-05
 1.500000e+00   1.575000e+00   1.650000e+00   3.460057e-02 5.576934e-05   3.739459e-02 6.027257e-05   3.985066e-02 6.320916e-05
 1.650000e+00   1.725000e+00   1.800000e+00   3.388862e-02 5.489681e-05   3.677417e-02 5.957098e-05   3.983375e-02 6.319588e-05
 1.800000e+00   1.875000e+00   1.950000e+00   3.308979e-02 5.395328e-05   3.603864e-02 5.876127e-05   3.975530e-02 6.313422e-05
 1.950000e+00   2.025000e+00   2.100000e+00   3.237297e-02 5.307553e-05   3.537292e-02 5.799380e-05   3.982545e-02 6.318936e-05
 2.100000e+00   2.175000e+00   2.250000e+00   3.165124e-02 5.219268e-05   3.468342e-02 5.719260e-05   3.979033e-02 6.316175e-05
 2.250000e+00   2.325000e+00   2.400000e+00   3.123778e-02 5.156287e-05   3.431701e-02 5.664551e-05   3.979761e-02 6.316748e-05
 2.400000e+00   2.475000e+00   2.550000e+00   3.023066e-02 5.044522e-05   3.328562e-02 5.554287e-05   3.957704e-02 6.299387e-05
 2.550000e+00   2.625000e+00   2.700000e+00   2.959781e-02 4.963411e-05   3.265435e-02 5.475971e-05   3.984327e-02 6.320335e-05
 2.700000e+00   2.775000e+00   2.850000e+00   2.871322e-02 4.861254e-05   3.173498e-02 5.372841e-05   3.982505e-02 6.318904e-05
 2.850000e+00   2.925000e+00   3.000000e+00   2.771484e-02 4.749087e-05   3.068013e-02 5.257196e-05   3.975652e-02 6.313517e-05
 3.000000e+00   3.075000e+00   3.150000e+00   2.680611e-02 4.643970e-05   2.971611e-02 5.148102e-05   3.984904e-02 6.320789e-05
 3.150000e+00   3.225000e+00   3.300000e+00   2.574905e-02 4.525487e-05   2.858011e-02 5.023050e-05   3.970388e-02 6.309377e-05
 3.300000e+00   3.375000e+00   3.450000e+00   2.474970e-02 4.411208e-05   2.750159e-02 4.901681e-05   3.981371e-02 6.318013e-05
 3.450000e+00   3.525000e+00   3.600000e+00   2.381939e-02 4.302288e-05   2.649421e-02 4.785414e-05   3.984134e-02 6.320184e-05
 3.600000e+00   3.675000e+00   3.750000e+00   2.287660e-02 4.191626e-05   2.546809e-02 4.666455e-05   3.973283e-02 6.311654e-05
 3.750000e+00   3.825000e+00   3.900000e+00   2.187216e-02 4.074394e-05   2.436918e-02 4.539542e-05   3.984064e-02 6.320129e-05
 3.900000e+00   3.975000e+00   4.050000e+00   2.081994e-02 3.951607e-05   2.321331e-02 4.405863e-05   3.987647e-02 6.322943e-05
 4.050000e+00   4.125000e+00   4.200000e+00   1.968265e-02 3.819251e-05   2.195928e-02 4.261009e-05   3.979356e-02 6.316430e-05
 4.200000e+00   4.275000e+00   4.350000e+00   1.863834e-02 3.694155e-05   2.080613e-02 4.123813e-05   3.983831e-02 6.319946e-05
 4.350000e+00   4.425000e+00   4.500000e+00   1.748174e-02 3.555991e-05   1.952517e-02 3.971648e-05   3.981462e-02 6.318085e-05
 4.500000e+00   4.575000e+00   4.650000e+00   1.638585e-02 3.421710e-05   1.830983e-02 3.823476e-05   3.977433e-02 6.314918e-05
 4.650000e+00   4.725000e+00   4.800000e+00   1.531674e-02 3.287793e-05   1.712259e-02 3.675423e-05   3.978800e-02 6.315992e-05
 4.800000e+00   4.875000e+00   4.950000e+00   1.434997e-02 3.162523e-05   1.604748e-02 3.536627e-05   3.984165e-02 6.320208e-05
 4.950000e+00   5.025000e+00   5.100000e+00   1.332162e-02 3.027928e-05   1.490143e-02 3.387010e-05   3.981077e-02 6.317782e-05
 5.100000e+00   5.175000e+00   5.250000e+00   1.229502e-02 2.890536e-05   1.375635e-02 3.234092e-05   3.980966e-02 6.317695e-05
 5.250000e+00   5.325000e+00   5.400000e+00   1.128307e-02 2.751363e-05   1.262684e-02 3.079037e-05   3.980338e-02 6.317202e-05
 5.400000e+00   5.475000e+00   5.550000e+00   1.031549e-02 2.613778e-05   1.154627e-02 2.925637e-05   3.975935e-02 6.313740e-05
 5.550000e+00   5.625000e+00   5.700000e+00   9.400639e-03 2.478948e-05   1.052413e-02 2.775212e-05   3.973728e-02 6.312005e-05
 5.700000e+00   5.775000e+00   5.850000e+00   8.542119e-03 2.347506e-05   9.564567e-03 2.628490e-05   3.989135e-02 6.324111e-05
 5.850000e+00   5.925000e+00   6.000000e+00   7.692019e-03 2.212833e-05   8.614019e-03 2.478073e-05   3.977251e-02 6.314775e-05
 6.000000e+00   6.075000e+00   6.150000e+00   6.958490e-03 2.090586e-05   7.793668e-03 2.341504e-05   3.984843e-02 6.320741e-05
 6.150000e+00   6.225000e+00   6.300000e+00   6.184856e-03 1.957619e-05   6.928108e-03 2.192872e-05   3.983527e-02 6.319707e-05
 6.300000e+00   6.375000e+00   6.450000e+00   5.476658e-03 1.829532e-05   6.135592e-03 2.049655e-05   3.980764e-02 6.317536e-05
 6.450000e+00   6.525000e+00   6.600000e+00   4.798037e-03 1.700607e-05   5.375991e-03 1.905456e-05   3.975257e-02 6.313207e-05
 6.600000e+00   6.675000e+00   6.750000e+00   4.201640e-03 1.580314e-05   4.708181e-03 1.770833e-05   3.977352e-02 6.314854e-05
 6.750000e+00   6.825000e+00   6.900000e+00   3.655455e-03 1.463597e-05   4.096318e-03 1.640113e-05   3.974730e-02 6.312793e-05
 6.900000e+00   6.975000e+00   7.050000e+00   3.129075e-03 1.344461e-05   3.506592e-03 1.506667e-05   3.972281e-02 6.310866e-05
 7.050000e+00   7.125000e+00   7.200000e+00   2.667712e-03 1.232461e-05   2.989679e-03 1.381207e-05   3.978941e-02 6.316104e-05
 7.200000e+00   7.275000e+00   7.350000e+00   2.257696e-03 1.125526e-05   2.530273e-03 1.261413e-05   3.975976e-02 6.313772e-05
 7.350000e+00   7.425000e+00   7.500000e+00   1.889918e-03 1.022194e-05   2.118163e-03 1.145644e-05   3.978597e-02 6.315833e-05
 7.500000e+00   7.575000e+00   7.650000e+00   1.562327e-03 9.224790e-06   1.751019e-03 1.033893e-05   3.985754e-02 6.321456e-05
 7.650000e+00   7.725000e+00   7.800000e+00   1.268006e-03 8.247715e-06   1.421152e-03 9.243844e-06   3.977848e-02 6.315244e-05
 7.800000e+00   7.875000e+00   7.950000e+00   1.059727e-03 7.482491e-06   1.187717e-03 8.386199e-06   3.978577e-02 6.315817e-05
 7.950000e+00   8.025000e+00   8.100000e+00   8.787447e-04 6.761260e-06   9.848763e-04 7.577860e-06   3.980571e-02 6.317385e-05
 8.100000e+00   8.175000e+00   8.250000e+00   7.258642e-04 6.097207e-06   8.135314e-04 6.833605e-06   3.972483e-02 6.311025e-05
 8.250000e+00   8.325000e+00   8.400000e+00   5.900565e-04 5.453891e-06   6.613214e-04 6.112592e-06   3.975206e-02 6.313167e-05
 8.400000e+00   8.475000e+00   8.550000e+00   4.918402e-04 4.939397e-06   5.512429e-04 5.535959e-06   3.971643e-02 6.310364e-05
 8.550000e+00   8.625000e+00   8.700000e+00   4.140516e-04 4.495900e-06   4.640592e-04 5.038898e-06   3.964415e-02 6.304675e-05
 8.700000e+00   8.775000e+00   8.850000e+00   3.539126e-04 4.122472e-06   3.966569e-04 4.620370e-06   3.974801e-02 6.312849e-05
 8.850000e+00   8.925000e+00   9.000000e+00   2.993127e-04 3.760011e-06   3.354626e-04 4.214131e-06   3.972706e-02 6.311200e-05
 9.000000e+00   9.075000e+00   9.150000e+00   2.509019e-04 3.413842e-06   2.812049e-04 3.826153e-06   3.982818e-02 6.319151e-05
 9.150000e+00   9.225000e+00   9.300000e+00   2.066078e-04 3.071954e-06   2.315611e-04 3.442974e-06   3.981806e-02 6.318355e-05
 9.300000e+00   9.375000e+00   9.450000e+00   1.821474e-04 2.859947e-06   2.041465e-04 3.205361e-06   3.979205e-02 6.316311e-05
 9.450000e+00   9.525000e+00   9.600000e+00   1.534254e-04 2.602223e-06   1.719556e-04 2.916510e-06   3.976097e-02 6.313868e-05
 9.600000e+00   9.675000e+00   9.750000e+00   1.281358e-04 2.357519e-06   1.436115e-04 2.642252e-06   3.974295e-02 6.312451e-05
 9.750000e+00   9.825000e+00   9.900000e+00   1.092103e-04 2.157577e-06   1.224004e-04 2.418161e-06   3.977585e-02 6.315037e-05
 9.900000e+00   9.975000e+00   1.005000e+01   9.245810e-05 1.967612e-06   1.036249e-04 2.205253e-06   3.987060e-02 6.322482e-05
 1.005000e+01   1.012500e+01   1.020000e+01   8.044691e-05 1.818949e-06   9.016300e-05 2.038635e-06   3.972139e-02 6.310754e-05
 1.020000e+01   1.027500e+01   1.035000e+01   7.310342e-05 1.718284e-06   8.193258e-05 1.925812e-06   3.984367e-02 6.320367e-05
 1.035000e+01   1.042500e+01   1.050000e+01   6.343353e-05 1.586325e-06   7.109479e-05 1.777915e-06   3.977656e-02 6.315093e-05
 1.050000e+01   1.057500e+01   1.065000e+01   5.370782e-05 1.446287e-06   6.019445e-05 1.620965e-06   3.975388e-02 6.313310e-05
 1.065000e+01   1.072500e+01   1.080000e+01   4.849033e-05 1.361743e-06   5.434681e-05 1.526209e-06   3.988477e-02 6.323595e-05
 1.080000e+01   1.087500e+01   1.095000e+01   4.117677e-05 1.243225e-06   4.614995e-05 1.393377e-06   3.982545e-02 6.318936e-05
 1.095000e+01   1.102500e+01   1.110000e+01   3.664871e-05 1.161845e-06   4.107501e-05 1.302168e-06   3.974822e-02 6.312864e-05
 1.110000e+01   1.117500e+01   1.125000e+01   3.249030e-05 1.083616e-06   3.641435e-05 1.214492e-06   3.975986e-02 6.313780e-05
 1.125000e+01   1.132500e+01   1.140000e+01   2.918245e-05 1.017241e-06   3.270700e-05 1.140099e-06   3.987627e-02 6.322927e-05
 1.140000e+01   1.147500e+01   1.155000e+01   2.370703e-05 9.084617e-07   2.657028e-05 1.018182e-06   3.982596e-02 6.318976e-05
 1.155000e+01   1.162500e+01   1.170000e+01   2.226667e-05 8.720368e-07   2.495596e-05 9.773582e-07   3.980996e-02 6.317719e-05
 1.170000e+01   1.177500e+01   1.185000e+01   2.131538e-05 8.452155e-07   2.388977e-05 9.472976e-07   3.985035e-02 6.320892e-05
 1.185000e+01   1.192500e+01   1.200000e+01   1.725448e-05 7.530531e-07   1.933841e-05 8.440041e-07   3.969143e-02 6.308397e-05
 1.200000e+01   1.207500e+01   1.215000e+01   1.561631e-05 7.098385e-07   1.750239e-05 7.955702e-07   3.985825e-02 6.321512e-05
 1.215000e+01   1.222500e+01   1.230000e+01   1.538706e-05 6.979773e-07   1.724545e-05 7.822764e-07   3.970378e-02 6.309369e-05
 1.230000e+01   1.237500e+01   1.245000e+01   1.386514e-05 6.565393e-07   1.553972e-05 7.358337e-07   3.971026e-02 6.309878e-05
 1.245000e+01   1.252500e+01   1.260000e+01   1.232423e-05 6.131593e-07   1.381271e-05 6.872144e-07   3.985137e-02 6.320971e-05
 1.260000e+01   1.267500e+01   1.275000e+01   1.120887e-05 5.796026e-07   1.256264e-05 6.496048e-07   3.973870e-02 6.312116e-05
 1.275000e+01   1.282500e+01   1.290000e+01   1.128460e-05 5.758713e-07   1.264752e-05 6.454229e-07   3.977008e-02 6.314584e-05
 1.290000e+01   1.297500e+01   1.305000e+01   9.981782e-06 5.366291e-07   1.118734e-05 6.014412e-07   3.969011e-02 6.308293e-05
 1.305000e+01   1.312500e+01   1.320000e+01   8.501467e-06 4.908367e-07   9.528243e-06 5.501182e-07   3.975965e-02 6.313764e-05
 1.320000e+01   1.327500e+01   1.335000e+01   9.296318e-06 5.086757e-07   1.041909e-05 5.701117e-07   3.984013e-02 6.320089e-05
 1.335000e+01   1.342500e+01   1.350000e+01   8.268942e-06 4.758279e-07   9.267634e-06 5.332966e-07   3.976613e-02 6.314273e-05
 1.350000e+01   1.357500e+01   1.365000e+01   8.169372e-06 4.693208e-07   9.156039e-06 5.260037e-07   3.974801e-02 6.312849e-05
 1.365000e+01   1.372500e+01   1.380000e+01   7.180571e-06 4.369971e-07   8.047814e-06 4.897760e-07   3.980065e-02 6.316987e-05
 1.380000e+01   1.387500e+01   1.395000e+01   6.987236e-06 4.284157e-07   7.831129e-06 4.801582e-07   3.983183e-02 6.319437e-05
 1.395000e+01   1.402500e+01   1.410000e+01   6.684111e-06 4.169434e-07   7.491393e-06 4.673003e-07   3.975662e-02 6.313525e-05
 1.410000e+01   1.417500e+01   1.425000e+01   6.119186e-06 3.974832e-07   6.858238e-06 4.454898e-07   3.979772e-02 6.316756e-05
 1.425000e+01   1.432500e+01   1.440000e+01   6.764051e-06 4.170880e-07   7.580988e-06 4.674623e-07   3.982930e-02 6.319238e-05
 1.440000e+01   1.447500e+01   1.455000e+01   6.868245e-06 4.203286e-07   7.697767e-06 4.710943e-07   3.977747e-02 6.315165e-05
 1.455000e+01   1.462500e+01   1.470000e+01   7.190167e-06 4.312375e-07   8.058569e-06 4.833207e-07   3.980743e-02 6.317520e-05
 1.470000e+01   1.477500e+01   1.485000e+01   6.310837e-06 4.065202e-07   7.073037e-06 4.556182e-07   3.970722e-02 6.309639e-05
 1.485000e+01   1.492500e+01   1.500000e+01   7.539430e-06 4.489768e-07   8.450015e-06 5.032025e-07   3.979984e-02 6.316923e-05




==> CTDatakT.dat <==
#  This result was calculated by Deductor version 3.4.99.
#  The number of collected MC events is 32993424.
#  It was created on Wednesday, 2020 January 15 at 10:22:45 PST.

#   SudakovFactor
0.000000e+00   7.500000e-02   1.500000e-01   3.953728e-02 7.020565e-05   3.977080e-02 7.062009e-05   3.971971e-02 7.052820e-05
 1.500000e-01   2.250000e-01   3.000000e-01   3.912720e-02 6.952195e-05   3.981416e-02 7.074232e-05   3.967078e-02 7.048516e-05
 3.000000e-01   3.750000e-01   4.500000e-01   3.890399e-02 6.900322e-05   4.003232e-02 7.100428e-05   3.981276e-02 7.060997e-05
 4.500000e-01   5.250000e-01   6.000000e-01   3.866320e-02 6.846973e-05   4.021570e-02 7.121885e-05   3.994401e-02 7.072514e-05
 6.000000e-01   6.750000e-01   7.500000e-01   3.818868e-02 6.773308e-05   4.013828e-02 7.119072e-05   3.982996e-02 7.062507e-05
 7.500000e-01   8.250000e-01   9.000000e-01   3.775268e-02 6.703053e-05   4.008079e-02 7.116386e-05   3.976156e-02 7.056499e-05
 9.000000e-01   9.750000e-01   1.050000e+00   3.735029e-02 6.635864e-05   4.003720e-02 7.113209e-05   3.973361e-02 7.054043e-05
 1.050000e+00   1.125000e+00   1.200000e+00   3.702600e-02 6.575689e-05   4.005676e-02 7.113915e-05   3.979026e-02 7.059021e-05
 1.200000e+00   1.275000e+00   1.350000e+00   3.655002e-02 6.502235e-05   3.988958e-02 7.096315e-05   3.968405e-02 7.049684e-05
 1.350000e+00   1.425000e+00   1.500000e+00   3.629001e-02 6.447967e-05   3.993921e-02 7.096326e-05   3.983236e-02 7.062718e-05
 1.500000e+00   1.575000e+00   1.650000e+00   3.579677e-02 6.373189e-05   3.971261e-02 7.070332e-05   3.974803e-02 7.055310e-05
 1.650000e+00   1.725000e+00   1.800000e+00   3.544525e-02 6.311095e-05   3.962082e-02 7.054537e-05   3.979873e-02 7.059765e-05
 1.800000e+00   1.875000e+00   1.950000e+00   3.497724e-02 6.238771e-05   3.938066e-02 7.024168e-05   3.976750e-02 7.057021e-05
 1.950000e+00   2.025000e+00   2.100000e+00   3.458518e-02 6.173315e-05   3.920576e-02 6.998046e-05   3.979696e-02 7.059609e-05
 2.100000e+00   2.175000e+00   2.250000e+00   3.417839e-02 6.106618e-05   3.899583e-02 6.967319e-05   3.985386e-02 7.064605e-05
 2.250000e+00   2.325000e+00   2.400000e+00   3.383198e-02 6.045344e-05   3.883760e-02 6.939760e-05   3.985778e-02 7.064949e-05
 2.400000e+00   2.475000e+00   2.550000e+00   3.339578e-02 5.976323e-05   3.855930e-02 6.900336e-05   3.980897e-02 7.060664e-05
 2.550000e+00   2.625000e+00   2.700000e+00   3.291598e-02 5.903451e-05   3.821403e-02 6.853627e-05   3.979835e-02 7.059731e-05
 2.700000e+00   2.775000e+00   2.850000e+00   3.236523e-02 5.824436e-05   3.776901e-02 6.796875e-05   3.971541e-02 7.052442e-05
 2.850000e+00   2.925000e+00   3.000000e+00   3.193571e-02 5.756225e-05   3.744929e-02 6.749994e-05   3.976598e-02 7.056888e-05
 3.000000e+00   3.075000e+00   3.150000e+00   3.147509e-02 5.685341e-05   3.707606e-02 6.697024e-05   3.979633e-02 7.059554e-05
 3.150000e+00   3.225000e+00   3.300000e+00   3.095959e-02 5.609647e-05   3.662276e-02 6.635753e-05   3.982655e-02 7.062208e-05
 3.300000e+00   3.375000e+00   3.450000e+00   3.039782e-02 5.529841e-05   3.610115e-02 6.567350e-05   3.976864e-02 7.057121e-05
 3.450000e+00   3.525000e+00   3.600000e+00   2.989249e-02 5.455121e-05   3.563364e-02 6.502814e-05   3.982124e-02 7.061741e-05
 3.600000e+00   3.675000e+00   3.750000e+00   2.935235e-02 5.377323e-05   3.511183e-02 6.432438e-05   3.978849e-02 7.058865e-05
 3.750000e+00   3.825000e+00   3.900000e+00   2.885770e-02 5.303675e-05   3.463279e-02 6.365047e-05   3.982174e-02 7.061786e-05
 3.900000e+00   3.975000e+00   4.050000e+00   2.829685e-02 5.224100e-05   3.406344e-02 6.288701e-05   3.983894e-02 7.063296e-05
 4.050000e+00   4.125000e+00   4.200000e+00   2.760551e-02 5.132442e-05   3.332656e-02 6.196090e-05   3.969783e-02 7.050896e-05
 4.200000e+00   4.275000e+00   4.350000e+00   2.709126e-02 5.057132e-05   3.279277e-02 6.121422e-05   3.978014e-02 7.058132e-05
 4.350000e+00   4.425000e+00   4.500000e+00   2.643085e-02 4.968176e-05   3.207288e-02 6.028688e-05   3.970137e-02 7.051208e-05
 4.500000e+00   4.575000e+00   4.650000e+00   2.586292e-02 4.887789e-05   3.145669e-02 5.944935e-05   3.983868e-02 7.063273e-05
 4.650000e+00   4.725000e+00   4.800000e+00   2.530329e-02 4.808161e-05   3.084288e-02 5.860790e-05   3.990013e-02 7.068666e-05
 4.800000e+00   4.875000e+00   4.950000e+00   2.458724e-02 4.713663e-05   3.003071e-02 5.757231e-05   3.980025e-02 7.059898e-05
 4.950000e+00   5.025000e+00   5.100000e+00   2.390970e-02 4.622519e-05   2.925838e-02 5.656584e-05   3.970807e-02 7.051797e-05
 5.100000e+00   5.175000e+00   5.250000e+00   2.329993e-02 4.537732e-05   2.856262e-02 5.562649e-05   3.981352e-02 7.061064e-05
 5.250000e+00   5.325000e+00   5.400000e+00   2.262047e-02 4.446020e-05   2.777545e-02 5.459215e-05   3.983097e-02 7.062596e-05
 5.400000e+00   5.475000e+00   5.550000e+00   2.196491e-02 4.356403e-05   2.701209e-02 5.357426e-05   3.987017e-02 7.066037e-05
 5.550000e+00   5.625000e+00   5.700000e+00   2.124178e-02 4.259768e-05   2.616046e-02 5.246139e-05   3.982971e-02 7.062485e-05
 5.700000e+00   5.775000e+00   5.850000e+00   2.052512e-02 4.163374e-05   2.531188e-02 5.134329e-05   3.971604e-02 7.052498e-05
 5.850000e+00   5.925000e+00   6.000000e+00   1.985754e-02 4.071469e-05   2.451947e-02 5.027316e-05   3.974272e-02 7.054843e-05
 6.000000e+00   6.075000e+00   6.150000e+00   1.911515e-02 3.971516e-05   2.363049e-02 4.909654e-05   3.966989e-02 7.048438e-05
 6.150000e+00   6.225000e+00   6.300000e+00   1.847939e-02 3.882088e-05   2.286961e-02 4.804366e-05   3.973324e-02 7.054009e-05
 6.300000e+00   6.375000e+00   6.450000e+00   1.776976e-02 3.784435e-05   2.201392e-02 4.688311e-05   3.978002e-02 7.058121e-05
 6.450000e+00   6.525000e+00   6.600000e+00   1.703400e-02 3.683349e-05   2.112261e-02 4.567446e-05   3.973614e-02 7.054265e-05
 6.600000e+00   6.675000e+00   6.750000e+00   1.633841e-02 3.585817e-05   2.027818e-02 4.450481e-05   3.976876e-02 7.057132e-05
 6.750000e+00   6.825000e+00   6.900000e+00   1.574287e-02 3.498645e-05   1.955532e-02 4.345909e-05   3.992858e-02 7.071161e-05
 6.900000e+00   6.975000e+00   7.050000e+00   1.503020e-02 3.397880e-05   1.868460e-02 4.224028e-05   3.984627e-02 7.063939e-05
 7.050000e+00   7.125000e+00   7.200000e+00   1.426450e-02 3.290022e-05   1.774564e-02 4.092925e-05   3.970428e-02 7.051463e-05
 7.200000e+00   7.275000e+00   7.350000e+00   1.364319e-02 3.197772e-05   1.698423e-02 3.980864e-05   3.976295e-02 7.056621e-05
 7.350000e+00   7.425000e+00   7.500000e+00   1.297762e-02 3.099499e-05   1.616592e-02 3.860971e-05   3.979961e-02 7.059843e-05
 7.500000e+00   7.575000e+00   7.650000e+00   1.234536e-02 3.004166e-05   1.538743e-02 3.744433e-05   3.987611e-02 7.066558e-05
 7.650000e+00   7.725000e+00   7.800000e+00   1.166877e-02 2.902340e-05   1.455217e-02 3.619516e-05   3.982857e-02 7.062385e-05
 7.800000e+00   7.875000e+00   7.950000e+00   1.098998e-02 2.798826e-05   1.371273e-02 3.492228e-05   3.982060e-02 7.061686e-05
 7.950000e+00   8.025000e+00   8.100000e+00   1.031842e-02 2.694668e-05   1.288101e-02 3.363888e-05   3.968178e-02 7.049484e-05
 8.100000e+00   8.175000e+00   8.250000e+00   9.809151e-03 2.610371e-05   1.225077e-02 3.260123e-05   3.989065e-02 7.067834e-05
 8.250000e+00   8.325000e+00   8.400000e+00   9.217242e-03 2.513952e-05   1.151638e-02 3.141028e-05   3.991379e-02 7.069864e-05
 8.400000e+00   8.475000e+00   8.550000e+00   8.592073e-03 2.411357e-05   1.073949e-02 3.014026e-05   3.974917e-02 7.055410e-05
 8.550000e+00   8.625000e+00   8.700000e+00   8.088224e-03 2.324086e-05   1.011344e-02 2.906015e-05   3.987206e-02 7.066203e-05
 8.700000e+00   8.775000e+00   8.850000e+00   7.515952e-03 2.225475e-05   9.401112e-03 2.783670e-05   3.975688e-02 7.056088e-05
 8.850000e+00   8.925000e+00   9.000000e+00   7.029138e-03 2.137736e-05   8.795024e-03 2.674786e-05   3.986991e-02 7.066015e-05
 9.000000e+00   9.075000e+00   9.150000e+00   6.511969e-03 2.043692e-05   8.150379e-03 2.557884e-05   3.987573e-02 7.066525e-05
 9.150000e+00   9.225000e+00   9.300000e+00   5.998929e-03 1.948165e-05   7.510373e-03 2.439008e-05   3.975359e-02 7.055799e-05
 9.300000e+00   9.375000e+00   9.450000e+00   5.567586e-03 1.863871e-05   6.972193e-03 2.334093e-05   3.969657e-02 7.050785e-05
 9.450000e+00   9.525000e+00   9.600000e+00   5.126453e-03 1.776099e-05   6.421353e-03 2.224727e-05   3.968279e-02 7.049573e-05
 9.600000e+00   9.675000e+00   9.750000e+00   4.708079e-03 1.690137e-05   5.898666e-03 2.117541e-05   3.988129e-02 7.067013e-05
 9.750000e+00   9.825000e+00   9.900000e+00   4.318604e-03 1.607314e-05   5.411869e-03 2.014209e-05   3.978204e-02 7.058299e-05
 9.900000e+00   9.975000e+00   1.005000e+01   3.980762e-03 1.532166e-05   4.989514e-03 1.920427e-05   3.988407e-02 7.067257e-05
 1.005000e+01   1.012500e+01   1.020000e+01   3.562381e-03 1.439002e-05   4.465965e-03 1.803999e-05   3.978318e-02 7.058399e-05
 1.020000e+01   1.027500e+01   1.035000e+01   3.254274e-03 1.365384e-05   4.080436e-03 1.712013e-05   3.979911e-02 7.059798e-05
 1.035000e+01   1.042500e+01   1.050000e+01   2.915588e-03 1.282947e-05   3.656382e-03 1.608919e-05   3.984336e-02 7.063684e-05
 1.050000e+01   1.057500e+01   1.065000e+01   2.619631e-03 1.207149e-05   3.285745e-03 1.514100e-05   3.990911e-02 7.069454e-05
 1.065000e+01   1.072500e+01   1.080000e+01   2.396027e-03 1.145873e-05   3.005729e-03 1.437456e-05   3.987851e-02 7.066769e-05
 1.080000e+01   1.087500e+01   1.095000e+01   2.114457e-03 1.068375e-05   2.652882e-03 1.340426e-05   3.972312e-02 7.053120e-05
 1.095000e+01   1.102500e+01   1.110000e+01   1.879207e-03 9.995623e-06   2.358040e-03 1.254256e-05   3.967760e-02 7.049117e-05
 1.110000e+01   1.117500e+01   1.125000e+01   1.694384e-03 9.419052e-06   2.126388e-03 1.182055e-05   3.971983e-02 7.052831e-05
 1.125000e+01   1.132500e+01   1.140000e+01   1.466268e-03 8.694898e-06   1.840327e-03 1.091305e-05   3.973159e-02 7.053865e-05
 1.140000e+01   1.147500e+01   1.155000e+01   1.296362e-03 8.112054e-06   1.627258e-03 1.018266e-05   3.980265e-02 7.060109e-05
 1.155000e+01   1.162500e+01   1.170000e+01   1.134824e-03 7.530408e-06   1.424639e-03 9.453548e-06   3.979544e-02 7.059476e-05
 1.170000e+01   1.177500e+01   1.185000e+01   9.851581e-04 6.961122e-06   1.236876e-03 8.739755e-06   3.986890e-02 7.065926e-05
 1.185000e+01   1.192500e+01   1.200000e+01   8.651126e-04 6.471528e-06   1.086261e-03 8.125845e-06   3.980973e-02 7.060731e-05
 1.200000e+01   1.207500e+01   1.215000e+01   7.432876e-04 5.950866e-06   9.333794e-04 7.472767e-06   3.986802e-02 7.065848e-05
 1.215000e+01   1.222500e+01   1.230000e+01   6.312948e-04 5.439732e-06   7.928151e-04 6.831516e-06   3.981466e-02 7.061164e-05
 1.230000e+01   1.237500e+01   1.245000e+01   5.299392e-04 4.943700e-06   6.655829e-04 6.209092e-06   3.981593e-02 7.061275e-05
 1.245000e+01   1.252500e+01   1.260000e+01   4.588850e-04 4.562718e-06   5.763880e-04 5.731056e-06   3.983198e-02 7.062685e-05
 1.260000e+01   1.267500e+01   1.275000e+01   3.856996e-04 4.148732e-06   4.844999e-04 5.211466e-06   3.976851e-02 7.057110e-05
 1.275000e+01   1.282500e+01   1.290000e+01   3.241744e-04 3.771389e-06   4.072457e-04 4.737825e-06   3.978217e-02 7.058310e-05
 1.290000e+01   1.297500e+01   1.305000e+01   2.645944e-04 3.378110e-06   3.324228e-04 4.244084e-06   3.988989e-02 7.067768e-05
 1.305000e+01   1.312500e+01   1.320000e+01   2.143955e-04 3.014681e-06   2.693752e-04 3.787768e-06   3.980278e-02 7.060120e-05
 1.320000e+01   1.327500e+01   1.335000e+01   1.794453e-04 2.734147e-06   2.254785e-04 3.435540e-06   3.984640e-02 7.063951e-05
 1.335000e+01   1.342500e+01   1.350000e+01   1.404625e-04 2.397912e-06   1.765079e-04 3.013261e-06   3.976219e-02 7.056554e-05
 1.350000e+01   1.357500e+01   1.365000e+01   1.140495e-04 2.141546e-06   1.433268e-04 2.691295e-06   3.972527e-02 7.053309e-05
 1.365000e+01   1.372500e+01   1.380000e+01   8.715322e-05 1.855547e-06   1.095336e-04 2.332039e-06   3.976687e-02 7.056965e-05
 1.380000e+01   1.387500e+01   1.395000e+01   6.686979e-05 1.610948e-06   8.404725e-05 2.024768e-06   3.973437e-02 7.054109e-05
 1.395000e+01   1.402500e+01   1.410000e+01   5.172411e-05 1.404107e-06   6.501546e-05 1.764914e-06   3.969986e-02 7.051074e-05
 1.410000e+01   1.417500e+01   1.425000e+01   4.008954e-05 1.224997e-06   5.039470e-05 1.539886e-06   3.979253e-02 7.059221e-05
 1.425000e+01   1.432500e+01   1.440000e+01   2.989197e-05 1.048358e-06   3.757842e-05 1.317933e-06   3.975536e-02 7.055954e-05
 1.440000e+01   1.447500e+01   1.455000e+01   2.256788e-05 9.027190e-07   2.837306e-05 1.134927e-06   3.975347e-02 7.055788e-05
 1.455000e+01   1.462500e+01   1.470000e+01   1.584440e-05 7.494198e-07   1.992161e-05 9.422668e-07   3.969492e-02 7.050641e-05
 1.470000e+01   1.477500e+01   1.485000e+01   1.159781e-05 6.355625e-07   1.458337e-05 7.991717e-07   3.975890e-02 7.056265e-05
 1.485000e+01   1.492500e+01   1.500000e+01   7.554838e-06 5.081983e-07   9.500443e-06 6.390750e-07   3.966572e-02 7.048071e-05




==> HardDataAngle.dat <==
#  This result was calculated by Deductor version 3.4.99.
#  The number of collected MC events is 23014577.
#  It was created on Tuesday, 2020 January 21 at 15:46:27 PST.

#   SudakovFactor
0.000000e+00   2.500000e-02   5.000000e-02   3.869933e-02 1.447473e-04   3.869933e-02 1.447473e-04   3.959615e-02 1.465036e-04
 5.000000e-02   7.500000e-02   1.000000e-01   3.704945e-02 1.414536e-04   3.704945e-02 1.414536e-04   3.976852e-02 1.468212e-04
 1.000000e-01   1.250000e-01   1.500000e-01   3.517803e-02 1.376657e-04   3.517803e-02 1.376657e-04   3.966847e-02 1.466369e-04
 1.500000e-01   1.750000e-01   2.000000e-01   3.350545e-02 1.341868e-04   3.350545e-02 1.341868e-04   3.953796e-02 1.463963e-04
 2.000000e-01   2.250000e-01   2.500000e-01   3.214550e-02 1.312709e-04   3.214550e-02 1.312709e-04   3.972339e-02 1.467381e-04
 2.500000e-01   2.750000e-01   3.000000e-01   3.062719e-02 1.279736e-04   3.062719e-02 1.279736e-04   3.979571e-02 1.468712e-04
 3.000000e-01   3.250000e-01   3.500000e-01   2.936017e-02 1.251407e-04   2.936017e-02 1.251407e-04   3.969131e-02 1.466790e-04
 3.500000e-01   3.750000e-01   4.000000e-01   2.803164e-02 1.221224e-04   2.803164e-02 1.221224e-04   3.986532e-02 1.469992e-04
 4.000000e-01   4.250000e-01   4.500000e-01   2.665517e-02 1.189355e-04   2.665517e-02 1.189355e-04   3.981366e-02 1.469042e-04
 4.500000e-01   4.750000e-01   5.000000e-01   2.546199e-02 1.160951e-04   2.546199e-02 1.160951e-04   3.975819e-02 1.468022e-04
 5.000000e-01   5.250000e-01   5.500000e-01   2.431060e-02 1.132947e-04   2.431060e-02 1.132947e-04   3.974242e-02 1.467731e-04
 5.500000e-01   5.750000e-01   6.000000e-01   2.323540e-02 1.106192e-04   2.323540e-02 1.106192e-04   3.973209e-02 1.467541e-04
 6.000000e-01   6.250000e-01   6.500000e-01   2.211491e-02 1.077804e-04   2.211491e-02 1.077804e-04   3.977668e-02 1.468362e-04
 6.500000e-01   6.750000e-01   7.000000e-01   2.110966e-02 1.051659e-04   2.110966e-02 1.051659e-04   3.968152e-02 1.466610e-04
 7.000000e-01   7.250000e-01   7.500000e-01   2.004203e-02 1.023395e-04   2.004203e-02 1.023395e-04   3.968750e-02 1.466720e-04
 7.500000e-01   7.750000e-01   8.000000e-01   1.920703e-02 1.000544e-04   1.920703e-02 1.000544e-04   3.967173e-02 1.466430e-04
 8.000000e-01   8.250000e-01   8.500000e-01   1.825937e-02 9.742731e-05   1.825937e-02 9.742731e-05   3.984248e-02 1.469572e-04
 8.500000e-01   8.750000e-01   9.000000e-01   1.766568e-02 9.570385e-05   1.766568e-02 9.570385e-05   3.977886e-02 1.468402e-04
 9.000000e-01   9.250000e-01   9.500000e-01   1.665206e-02 9.279548e-05   1.665206e-02 9.279548e-05   3.972339e-02 1.467381e-04
 9.500000e-01   9.750000e-01   1.000000e+00   1.603862e-02 9.094966e-05   1.603862e-02 9.094966e-05   3.975982e-02 1.468052e-04
 1.000000e+00   1.025000e+00   1.050000e+00   1.528381e-02 8.866580e-05   1.528381e-02 8.866580e-05   4.003334e-02 1.473076e-04
 1.050000e+00   1.075000e+00   1.100000e+00   1.447450e-02 8.617217e-05   1.447450e-02 8.617217e-05   3.971686e-02 1.467261e-04
 1.100000e+00   1.125000e+00   1.150000e+00   1.411599e-02 8.498364e-05   1.411599e-02 8.498364e-05   3.981638e-02 1.469092e-04
 1.150000e+00   1.175000e+00   1.200000e+00   1.341171e-02 8.272539e-05   1.341171e-02 8.272539e-05   3.992948e-02 1.471170e-04
 1.200000e+00   1.225000e+00   1.250000e+00   1.270148e-02 8.039714e-05   1.270148e-02 8.039714e-05   3.958962e-02 1.464916e-04
 1.250000e+00   1.275000e+00   1.300000e+00   1.228059e-02 7.894687e-05   1.228059e-02 7.894687e-05   3.965651e-02 1.466149e-04
 1.300000e+00   1.325000e+00   1.350000e+00   1.168495e-02 7.690443e-05   1.168495e-02 7.690443e-05   3.981366e-02 1.469042e-04
 1.350000e+00   1.375000e+00   1.400000e+00   1.105364e-02 7.469730e-05   1.105364e-02 7.469730e-05   3.963040e-02 1.465668e-04
 1.400000e+00   1.425000e+00   1.450000e+00   1.068939e-02 7.335527e-05   1.068939e-02 7.335527e-05   3.989522e-02 1.470541e-04
 1.450000e+00   1.475000e+00   1.500000e+00   1.019255e-02 7.153260e-05   1.019255e-02 7.153260e-05   3.966357e-02 1.466279e-04
 1.500000e+00   1.525000e+00   1.550000e+00   9.684650e-03 6.963189e-05   9.684650e-03 6.963189e-05   3.978756e-02 1.468562e-04
 1.550000e+00   1.575000e+00   1.600000e+00   9.248583e-03 6.795308e-05   9.248583e-03 6.795308e-05   3.978647e-02 1.468542e-04
 1.600000e+00   1.625000e+00   1.650000e+00   8.823995e-03 6.628286e-05   8.823995e-03 6.628286e-05   3.974623e-02 1.467801e-04
 1.650000e+00   1.675000e+00   1.700000e+00   8.389958e-03 6.454313e-05   8.389958e-03 6.454313e-05   3.971632e-02 1.467251e-04
 1.700000e+00   1.725000e+00   1.750000e+00   8.079421e-03 6.324886e-05   8.079421e-03 6.324886e-05   3.983215e-02 1.469382e-04
 1.750000e+00   1.775000e+00   1.800000e+00   7.796889e-03 6.204675e-05   7.796889e-03 6.204675e-05   3.962388e-02 1.465548e-04
 1.800000e+00   1.825000e+00   1.850000e+00   7.268051e-03 5.982299e-05   7.268051e-03 5.982299e-05   3.957113e-02 1.464575e-04
 1.850000e+00   1.875000e+00   1.900000e+00   7.071501e-03 5.892509e-05   7.071501e-03 5.892509e-05   3.975112e-02 1.467891e-04
 1.900000e+00   1.925000e+00   1.950000e+00   6.899529e-03 5.812180e-05   6.899529e-03 5.812180e-05   3.995178e-02 1.471580e-04
 1.950000e+00   1.975000e+00   2.000000e+00   6.478415e-03 5.624134e-05   6.478415e-03 5.624134e-05   3.981909e-02 1.469142e-04
 2.000000e+00   2.025000e+00   2.050000e+00   6.100835e-03 5.450041e-05   6.100835e-03 5.450041e-05   3.935362e-02 1.460557e-04
 2.050000e+00   2.075000e+00   2.100000e+00   5.975650e-03 5.386186e-05   5.975650e-03 5.386186e-05   3.984737e-02 1.469662e-04
 2.100000e+00   2.125000e+00   2.150000e+00   5.645119e-03 5.227658e-05   5.645119e-03 5.227658e-05   4.006108e-02 1.473585e-04
 2.150000e+00   2.175000e+00   2.200000e+00   5.386918e-03 5.099410e-05   5.386918e-03 5.099410e-05   3.976363e-02 1.468122e-04
 2.200000e+00   2.225000e+00   2.250000e+00   5.244247e-03 5.024196e-05   5.244247e-03 5.024196e-05   3.990664e-02 1.470751e-04
 2.250000e+00   2.275000e+00   2.300000e+00   5.050914e-03 4.923610e-05   5.050914e-03 4.923610e-05   3.989414e-02 1.470521e-04
 2.300000e+00   2.325000e+00   2.350000e+00   4.839143e-03 4.812404e-05   4.839143e-03 4.812404e-05   3.999963e-02 1.472458e-04
 2.350000e+00   2.375000e+00   2.400000e+00   4.573459e-03 4.671666e-05   4.573459e-03 4.671666e-05   4.000398e-02 1.472538e-04
 2.400000e+00   2.425000e+00   2.450000e+00   4.439777e-03 4.596236e-05   4.439777e-03 4.596236e-05   3.980550e-02 1.468892e-04
 2.450000e+00   2.475000e+00   2.500000e+00   4.306707e-03 4.520229e-05   4.306707e-03 4.520229e-05   3.981366e-02 1.469042e-04
 2.500000e+00   2.525000e+00   2.550000e+00   4.088240e-03 4.397677e-05   4.088240e-03 4.397677e-05   3.975004e-02 1.467871e-04
 2.550000e+00   2.575000e+00   2.600000e+00   3.835596e-03 4.253415e-05   3.835596e-03 4.253415e-05   3.952654e-02 1.463752e-04
 2.600000e+00   2.625000e+00   2.650000e+00   3.707122e-03 4.175414e-05   3.707122e-03 4.175414e-05   3.972393e-02 1.467391e-04
 2.650000e+00   2.675000e+00   2.700000e+00   3.595439e-03 4.106044e-05   3.595439e-03 4.106044e-05   3.976744e-02 1.468192e-04
 2.700000e+00   2.725000e+00   2.750000e+00   3.381788e-03 3.976300e-05   3.381788e-03 3.976300e-05   3.978919e-02 1.468592e-04
 2.750000e+00   2.775000e+00   2.800000e+00   3.277081e-03 3.908455e-05   3.277081e-03 3.908455e-05   3.986967e-02 1.470072e-04
 2.800000e+00   2.825000e+00   2.850000e+00   3.152104e-03 3.827559e-05   3.152104e-03 3.827559e-05   3.980169e-02 1.468822e-04
 2.850000e+00   2.875000e+00   2.900000e+00   3.031446e-03 3.747998e-05   3.031446e-03 3.747998e-05   4.001812e-02 1.472797e-04
 2.900000e+00   2.925000e+00   2.950000e+00   2.873101e-03 3.643359e-05   2.873101e-03 3.643359e-05   3.988652e-02 1.470381e-04
 2.950000e+00   2.975000e+00   3.000000e+00   2.739142e-03 3.552079e-05   2.739142e-03 3.552079e-05   3.987891e-02 1.470241e-04
 3.000000e+00   3.025000e+00   3.050000e+00   2.587166e-03 3.446989e-05   2.587166e-03 3.446989e-05   3.975656e-02 1.467992e-04
 3.050000e+00   3.075000e+00   3.100000e+00   2.515690e-03 3.393913e-05   2.515690e-03 3.393913e-05   4.014373e-02 1.475099e-04
 3.100000e+00   3.125000e+00   3.150000e+00   2.385725e-03 3.300108e-05   2.385725e-03 3.300108e-05   3.972611e-02 1.467431e-04
 3.150000e+00   3.175000e+00   3.200000e+00   2.284734e-03 3.224630e-05   2.284734e-03 3.224630e-05   3.989957e-02 1.470621e-04
 3.200000e+00   3.225000e+00   3.250000e+00   2.220612e-03 3.174235e-05   2.220612e-03 3.174235e-05   3.971197e-02 1.467171e-04
 3.250000e+00   3.275000e+00   3.300000e+00   2.172677e-03 3.135010e-05   2.172677e-03 3.135010e-05   3.989522e-02 1.470541e-04
 3.300000e+00   3.325000e+00   3.350000e+00   2.071296e-03 3.056315e-05   2.071296e-03 3.056315e-05   3.984193e-02 1.469562e-04
 3.350000e+00   3.375000e+00   3.400000e+00   1.957493e-03 2.966641e-05   1.957493e-03 2.966641e-05   3.958146e-02 1.464766e-04
 3.400000e+00   3.425000e+00   3.450000e+00   1.856482e-03 2.884690e-05   1.856482e-03 2.884690e-05   3.968913e-02 1.466750e-04
 3.450000e+00   3.475000e+00   3.500000e+00   1.836451e-03 2.864658e-05   1.836451e-03 2.864658e-05   3.979299e-02 1.468662e-04
 3.500000e+00   3.525000e+00   3.550000e+00   1.733157e-03 2.778604e-05   1.733157e-03 2.778604e-05   3.990936e-02 1.470801e-04
 3.550000e+00   3.575000e+00   3.600000e+00   1.702034e-03 2.749284e-05   1.702034e-03 2.749284e-05   3.996374e-02 1.471799e-04
 3.600000e+00   3.625000e+00   3.650000e+00   1.623290e-03 2.680806e-05   1.623290e-03 2.680806e-05   3.981529e-02 1.469072e-04
 3.650000e+00   3.675000e+00   3.700000e+00   1.517538e-03 2.587941e-05   1.517538e-03 2.587941e-05   3.975275e-02 1.467921e-04
 3.700000e+00   3.725000e+00   3.750000e+00   1.498298e-03 2.567484e-05   1.498298e-03 2.567484e-05   3.978049e-02 1.468432e-04
 3.750000e+00   3.775000e+00   3.800000e+00   1.438771e-03 2.512025e-05   1.438771e-03 2.512025e-05   3.993111e-02 1.471200e-04
 3.800000e+00   3.825000e+00   3.850000e+00   1.359498e-03 2.438030e-05   1.359498e-03 2.438030e-05   3.985227e-02 1.469752e-04
 3.850000e+00   3.875000e+00   3.900000e+00   1.315096e-03 2.394096e-05   1.315096e-03 2.394096e-05   3.968750e-02 1.466720e-04
 3.900000e+00   3.925000e+00   3.950000e+00   1.284856e-03 2.362659e-05   1.284856e-03 2.362659e-05   3.955373e-02 1.464254e-04
 3.950000e+00   3.975000e+00   4.000000e+00   1.182551e-03 2.263148e-05   1.182551e-03 2.263148e-05   3.966357e-02 1.466279e-04
 4.000000e+00   4.025000e+00   4.050000e+00   1.191271e-03 2.267821e-05   1.191271e-03 2.267821e-05   3.967119e-02 1.466420e-04
 4.050000e+00   4.075000e+00   4.100000e+00   1.095392e-03 2.171210e-05   1.095392e-03 2.171210e-05   3.980496e-02 1.468882e-04
 4.100000e+00   4.125000e+00   4.150000e+00   1.040417e-03 2.112656e-05   1.040417e-03 2.112656e-05   3.968315e-02 1.466640e-04
 4.150000e+00   4.175000e+00   4.200000e+00   1.019531e-03 2.087973e-05   1.019531e-03 2.087973e-05   3.972502e-02 1.467411e-04
 4.200000e+00   4.225000e+00   4.250000e+00   1.000051e-03 2.064601e-05   1.000051e-03 2.064601e-05   3.978266e-02 1.468472e-04
 4.250000e+00   4.275000e+00   4.300000e+00   9.654007e-04 2.025267e-05   9.654007e-04 2.025267e-05   4.006271e-02 1.473615e-04
 4.300000e+00   4.325000e+00   4.350000e+00   9.119072e-04 1.965208e-05   9.119072e-04 1.965208e-05   3.978701e-02 1.468552e-04
 4.350000e+00   4.375000e+00   4.400000e+00   8.861315e-04 1.934071e-05   8.861315e-04 1.934071e-05   3.962660e-02 1.465598e-04
 4.400000e+00   4.425000e+00   4.450000e+00   8.567540e-04 1.898665e-05   8.567540e-04 1.898665e-05   4.002301e-02 1.472887e-04
 4.450000e+00   4.475000e+00   4.500000e+00   7.931285e-04 1.823812e-05   7.931285e-04 1.823812e-05   3.966684e-02 1.466339e-04
 4.500000e+00   4.525000e+00   4.550000e+00   8.051817e-04 1.834627e-05   8.051817e-04 1.834627e-05   4.001540e-02 1.472747e-04
 4.550000e+00   4.575000e+00   4.600000e+00   7.446287e-04 1.761411e-05   7.446287e-04 1.761411e-05   3.970599e-02 1.467061e-04
 4.600000e+00   4.625000e+00   4.650000e+00   7.334960e-04 1.745364e-05   7.334960e-04 1.745364e-05   3.995341e-02 1.471610e-04
 4.650000e+00   4.675000e+00   4.700000e+00   7.062373e-04 1.709800e-05   7.062373e-04 1.709800e-05   3.963693e-02 1.465788e-04
 4.700000e+00   4.725000e+00   4.750000e+00   7.108840e-04 1.712537e-05   7.108840e-04 1.712537e-05   3.978429e-02 1.468502e-04
 4.750000e+00   4.775000e+00   4.800000e+00   6.731908e-04 1.663790e-05   6.731908e-04 1.663790e-05   3.975058e-02 1.467881e-04
 4.800000e+00   4.825000e+00   4.850000e+00   6.595115e-04 1.644104e-05   6.595115e-04 1.644104e-05   3.976472e-02 1.468142e-04
 4.850000e+00   4.875000e+00   4.900000e+00   5.996790e-04 1.565100e-05   5.996790e-04 1.565100e-05   3.971958e-02 1.467311e-04
 4.900000e+00   4.925000e+00   4.950000e+00   5.973166e-04 1.559466e-05   5.973166e-04 1.559466e-05   3.972176e-02 1.467351e-04
 4.950000e+00   4.975000e+00   5.000000e+00   5.619983e-04 1.510071e-05   5.619983e-04 1.510071e-05   3.980169e-02 1.468822e-04




==> HardDataLambda.dat <==
#  This result was calculated by Deductor version 3.4.99.
#  The number of collected MC events is 41242777.
#  It was created on Saturday, 2020 January 18 at 18:06:08 PST.

#   SudakovFactor
0.000000e+00   7.500000e-02   1.500000e-01   3.965141e-02 6.291922e-05   3.980429e-02 6.316169e-05   3.980255e-02 6.314669e-05
 1.500000e-01   2.250000e-01   3.000000e-01   3.944091e-02 6.253627e-05   3.988741e-02 6.324410e-05   3.989580e-02 6.321991e-05
 3.000000e-01   3.750000e-01   4.500000e-01   3.911975e-02 6.206683e-05   3.983806e-02 6.320636e-05   3.989651e-02 6.322047e-05
 4.500000e-01   5.250000e-01   6.000000e-01   3.865041e-02 6.148061e-05   3.961165e-02 6.300951e-05   3.976978e-02 6.312094e-05
 6.000000e-01   6.750000e-01   7.500000e-01   3.824274e-02 6.094320e-05   3.942022e-02 6.281950e-05   3.971647e-02 6.307903e-05
 7.500000e-01   8.250000e-01   9.000000e-01   3.793522e-02 6.048492e-05   3.931077e-02 6.267802e-05   3.980386e-02 6.314772e-05
 9.000000e-01   9.750000e-01   1.050000e+00   3.753150e-02 5.995059e-05   3.908189e-02 6.242698e-05   3.982662e-02 6.316560e-05
 1.050000e+00   1.125000e+00   1.200000e+00   3.701694e-02 5.932837e-05   3.871624e-02 6.205179e-05   3.977402e-02 6.312428e-05
 1.200000e+00   1.275000e+00   1.350000e+00   3.651317e-02 5.871406e-05   3.834022e-02 6.165190e-05   3.975511e-02 6.310941e-05
 1.350000e+00   1.425000e+00   1.500000e+00   3.601421e-02 5.810353e-05   3.794868e-02 6.122440e-05   3.983613e-02 6.317307e-05
 1.500000e+00   1.575000e+00   1.650000e+00   3.547525e-02 5.746015e-05   3.749803e-02 6.073641e-05   3.989722e-02 6.322102e-05
 1.650000e+00   1.725000e+00   1.800000e+00   3.468401e-02 5.661276e-05   3.676471e-02 6.000888e-05   3.973872e-02 6.309653e-05
 1.800000e+00   1.875000e+00   1.950000e+00   3.393736e-02 5.579811e-05   3.606383e-02 5.929427e-05   3.966094e-02 6.303534e-05
 1.950000e+00   2.025000e+00   2.100000e+00   3.337611e-02 5.513248e-05   3.554694e-02 5.871831e-05   3.992180e-02 6.324031e-05
 2.100000e+00   2.175000e+00   2.250000e+00   3.253506e-02 5.423510e-05   3.471937e-02 5.787623e-05   3.972042e-02 6.308213e-05
 2.250000e+00   2.325000e+00   2.400000e+00   3.219997e-02 5.375379e-05   3.442156e-02 5.746239e-05   3.982935e-02 6.316775e-05
 2.400000e+00   2.475000e+00   2.550000e+00   3.141862e-02 5.290182e-05   3.363819e-02 5.663903e-05   3.989419e-02 6.321864e-05
 2.550000e+00   2.625000e+00   2.700000e+00   3.055105e-02 5.197235e-05   3.275441e-02 5.572058e-05   3.988984e-02 6.321523e-05
 2.700000e+00   2.775000e+00   2.850000e+00   2.964554e-02 5.100585e-05   3.182235e-02 5.475107e-05   3.981357e-02 6.315535e-05
 2.850000e+00   2.925000e+00   3.000000e+00   2.867378e-02 4.997493e-05   3.081264e-02 5.370267e-05   3.979810e-02 6.314320e-05
 3.000000e+00   3.075000e+00   3.150000e+00   2.776870e-02 4.899436e-05   2.986878e-02 5.269966e-05   3.983502e-02 6.317219e-05
 3.150000e+00   3.225000e+00   3.300000e+00   2.665215e-02 4.781795e-05   2.869233e-02 5.147833e-05   3.972062e-02 6.308229e-05
 3.300000e+00   3.375000e+00   3.450000e+00   2.572483e-02 4.679912e-05   2.771512e-02 5.041987e-05   3.986445e-02 6.319530e-05
 3.450000e+00   3.525000e+00   3.600000e+00   2.472067e-02 4.570035e-05   2.665133e-02 4.926948e-05   3.984523e-02 6.318022e-05
 3.600000e+00   3.675000e+00   3.750000e+00   2.359887e-02 4.447950e-05   2.545729e-02 4.798227e-05   3.968006e-02 6.305039e-05
 3.750000e+00   3.825000e+00   3.900000e+00   2.261525e-02 4.337274e-05   2.440940e-02 4.681364e-05   3.983400e-02 6.317140e-05
 3.900000e+00   3.975000e+00   4.050000e+00   2.153595e-02 4.215965e-05   2.325571e-02 4.552631e-05   3.979000e-02 6.313684e-05
 4.050000e+00   4.125000e+00   4.200000e+00   2.038646e-02 4.085795e-05   2.202398e-02 4.413981e-05   3.982409e-02 6.316361e-05
 4.200000e+00   4.275000e+00   4.350000e+00   1.926518e-02 3.956111e-05   2.082078e-02 4.275552e-05   3.975926e-02 6.311267e-05
 4.350000e+00   4.425000e+00   4.500000e+00   1.813616e-02 3.823133e-05   1.960752e-02 4.133297e-05   3.972830e-02 6.308834e-05
 4.500000e+00   4.575000e+00   4.650000e+00   1.697822e-02 3.684206e-05   1.836154e-02 3.984380e-05   3.981883e-02 6.315948e-05
 4.650000e+00   4.725000e+00   4.800000e+00   1.597939e-02 3.559628e-05   1.728641e-02 3.850784e-05   3.984290e-02 6.317839e-05
 4.800000e+00   4.875000e+00   4.950000e+00   1.488300e-02 3.421343e-05   1.610419e-02 3.702071e-05   3.980396e-02 6.314780e-05
 4.950000e+00   5.025000e+00   5.100000e+00   1.379719e-02 3.280600e-05   1.493197e-02 3.550420e-05   3.978788e-02 6.313517e-05
 5.100000e+00   5.175000e+00   5.250000e+00   1.277985e-02 3.144208e-05   1.383319e-02 3.403361e-05   3.976350e-02 6.311601e-05
 5.250000e+00   5.325000e+00   5.400000e+00   1.169585e-02 2.995320e-05   1.266170e-02 3.242674e-05   3.972396e-02 6.308492e-05
 5.400000e+00   5.475000e+00   5.550000e+00   1.065454e-02 2.846802e-05   1.153593e-02 3.082300e-05   3.974368e-02 6.310043e-05
 5.550000e+00   5.625000e+00   5.700000e+00   9.735494e-03 2.709620e-05   1.054212e-02 2.934123e-05   3.971748e-02 6.307983e-05
 5.700000e+00   5.775000e+00   5.850000e+00   8.877909e-03 2.576349e-05   9.614546e-03 2.790119e-05   3.988266e-02 6.320959e-05
 5.850000e+00   5.925000e+00   6.000000e+00   7.991057e-03 2.433648e-05   8.654997e-03 2.635849e-05   3.975268e-02 6.310750e-05
 6.000000e+00   6.075000e+00   6.150000e+00   7.175040e-03 2.295898e-05   7.771928e-03 2.486892e-05   3.974570e-02 6.310202e-05
 6.150000e+00   6.225000e+00   6.300000e+00   6.402893e-03 2.159219e-05   6.936175e-03 2.339055e-05   3.978454e-02 6.313255e-05
 6.300000e+00   6.375000e+00   6.450000e+00   5.674080e-03 2.023490e-05   6.147194e-03 2.192212e-05   3.982885e-02 6.316735e-05
 6.450000e+00   6.525000e+00   6.600000e+00   4.996952e-03 1.890309e-05   5.414061e-03 2.048098e-05   3.975966e-02 6.311299e-05
 6.600000e+00   6.675000e+00   6.750000e+00   4.334401e-03 1.752477e-05   4.696493e-03 1.898877e-05   3.979800e-02 6.314312e-05
 6.750000e+00   6.825000e+00   6.900000e+00   3.769150e-03 1.626639e-05   4.084135e-03 1.762575e-05   3.980305e-02 6.314709e-05
 6.900000e+00   6.975000e+00   7.050000e+00   3.238129e-03 1.500660e-05   3.508829e-03 1.626112e-05   3.978596e-02 6.313366e-05
 7.050000e+00   7.125000e+00   7.200000e+00   2.796695e-03 1.388017e-05   3.030570e-03 1.504091e-05   3.985707e-02 6.318951e-05
 7.200000e+00   7.275000e+00   7.350000e+00   2.348753e-03 1.265913e-05   2.545233e-03 1.371811e-05   3.980295e-02 6.314701e-05
 7.350000e+00   7.425000e+00   7.500000e+00   1.974738e-03 1.155125e-05   2.139980e-03 1.251783e-05   3.982561e-02 6.316481e-05
 7.500000e+00   7.575000e+00   7.650000e+00   1.631374e-03 1.044783e-05   1.767890e-03 1.132212e-05   3.967763e-02 6.304848e-05
 7.650000e+00   7.725000e+00   7.800000e+00   1.347873e-03 9.449777e-06   1.460665e-03 1.024055e-05   3.982176e-02 6.316179e-05
 7.800000e+00   7.875000e+00   7.950000e+00   1.095538e-03 8.476612e-06   1.187215e-03 9.185948e-06   3.976684e-02 6.311863e-05
 7.950000e+00   8.025000e+00   8.100000e+00   9.168511e-04 7.715342e-06   9.935746e-04 8.360974e-06   3.972942e-02 6.308921e-05
 8.100000e+00   8.175000e+00   8.250000e+00   7.552190e-04 6.966466e-06   8.184169e-04 7.549431e-06   3.994112e-02 6.325546e-05
 8.250000e+00   8.325000e+00   8.400000e+00   6.296149e-04 6.327777e-06   6.823021e-04 6.857296e-06   3.986273e-02 6.319395e-05
 8.400000e+00   8.475000e+00   8.550000e+00   5.234870e-04 5.739588e-06   5.672932e-04 6.219886e-06   3.968572e-02 6.305484e-05
 8.550000e+00   8.625000e+00   8.700000e+00   4.365058e-04 5.213474e-06   4.730333e-04 5.649745e-06   3.974641e-02 6.310257e-05
 8.700000e+00   8.775000e+00   8.850000e+00   3.723616e-04 4.789311e-06   4.035214e-04 5.190088e-06   3.985919e-02 6.319117e-05
 8.850000e+00   8.925000e+00   9.000000e+00   3.091666e-04 4.340458e-06   3.350381e-04 4.703674e-06   3.968886e-02 6.305731e-05
 9.000000e+00   9.075000e+00   9.150000e+00   2.517878e-04 3.895675e-06   2.728578e-04 4.221671e-06   3.984210e-02 6.317775e-05
 9.150000e+00   9.225000e+00   9.300000e+00   2.164207e-04 3.591442e-06   2.345311e-04 3.891979e-06   3.983117e-02 6.316918e-05
 9.300000e+00   9.375000e+00   9.450000e+00   1.851234e-04 3.303035e-06   2.006148e-04 3.579438e-06   3.959772e-02 6.298557e-05
 9.450000e+00   9.525000e+00   9.600000e+00   1.628499e-04 3.080788e-06   1.764774e-04 3.338593e-06   3.977868e-02 6.312794e-05
 9.600000e+00   9.675000e+00   9.750000e+00   1.381779e-04 2.821653e-06   1.497408e-04 3.057773e-06   3.983603e-02 6.317299e-05
 9.750000e+00   9.825000e+00   9.900000e+00   1.128106e-04 2.534542e-06   1.222507e-04 2.746637e-06   3.976937e-02 6.312062e-05
 9.900000e+00   9.975000e+00   1.005000e+01   9.631036e-05 2.328314e-06   1.043698e-04 2.523150e-06   3.985251e-02 6.318593e-05
 1.005000e+01   1.012500e+01   1.020000e+01   8.183233e-05 2.133602e-06   8.868019e-05 2.312145e-06   3.969482e-02 6.306201e-05
 1.020000e+01   1.027500e+01   1.035000e+01   7.355336e-05 2.010805e-06   7.970842e-05 2.179073e-06   3.987466e-02 6.320332e-05
 1.035000e+01   1.042500e+01   1.050000e+01   6.093080e-05 1.819019e-06   6.602959e-05 1.971237e-06   3.991472e-02 6.323475e-05
 1.050000e+01   1.057500e+01   1.065000e+01   5.670998e-05 1.744291e-06   6.145556e-05 1.890256e-06   3.978869e-02 6.313580e-05
 1.065000e+01   1.072500e+01   1.080000e+01   4.813269e-05 1.597332e-06   5.216051e-05 1.730999e-06   3.970454e-02 6.306964e-05
 1.080000e+01   1.087500e+01   1.095000e+01   4.377168e-05 1.513870e-06   4.743456e-05 1.640553e-06   3.961219e-02 6.299696e-05
 1.095000e+01   1.102500e+01   1.110000e+01   3.696833e-05 1.382535e-06   4.006190e-05 1.498227e-06   3.977746e-02 6.312698e-05
 1.110000e+01   1.117500e+01   1.125000e+01   3.308894e-05 1.299855e-06   3.585788e-05 1.408629e-06   3.975703e-02 6.311092e-05
 1.125000e+01   1.132500e+01   1.140000e+01   2.818884e-05 1.192261e-06   3.054773e-05 1.292031e-06   3.978950e-02 6.313644e-05
 1.140000e+01   1.147500e+01   1.155000e+01   2.649608e-05 1.148751e-06   2.871331e-05 1.244880e-06   3.973215e-02 6.309136e-05
 1.155000e+01   1.162500e+01   1.170000e+01   2.300902e-05 1.063594e-06   2.493445e-05 1.152597e-06   3.966731e-02 6.304036e-05
 1.170000e+01   1.177500e+01   1.185000e+01   2.072980e-05 1.003187e-06   2.246450e-05 1.087135e-06   3.968643e-02 6.305540e-05
 1.185000e+01   1.192500e+01   1.200000e+01   1.835569e-05 9.379337e-07   1.989173e-05 1.016421e-06   3.978100e-02 6.312976e-05
 1.200000e+01   1.207500e+01   1.215000e+01   1.632911e-05 8.791319e-07   1.769556e-05 9.526990e-07   3.981934e-02 6.315988e-05
 1.215000e+01   1.222500e+01   1.230000e+01   1.519614e-05 8.429324e-07   1.646778e-05 9.134703e-07   3.990197e-02 6.322475e-05
 1.230000e+01   1.237500e+01   1.245000e+01   1.481599e-05 8.269500e-07   1.605582e-05 8.961505e-07   3.974712e-02 6.310313e-05
 1.245000e+01   1.252500e+01   1.260000e+01   1.422916e-05 8.055695e-07   1.541988e-05 8.729808e-07   3.976199e-02 6.311482e-05
 1.260000e+01   1.267500e+01   1.275000e+01   1.085850e-05 6.994591e-07   1.176715e-05 7.579910e-07   3.978535e-02 6.313318e-05
 1.275000e+01   1.282500e+01   1.290000e+01   1.107823e-05 7.020564e-07   1.200527e-05 7.608055e-07   3.979901e-02 6.314391e-05
 1.290000e+01   1.297500e+01   1.305000e+01   1.111745e-05 6.989497e-07   1.204777e-05 7.574389e-07   3.978990e-02 6.313676e-05
 1.305000e+01   1.312500e+01   1.320000e+01   9.595078e-06 6.454366e-07   1.039801e-05 6.994477e-07   3.974924e-02 6.310480e-05
 1.320000e+01   1.327500e+01   1.335000e+01   8.028487e-06 5.871026e-07   8.700323e-06 6.362322e-07   3.984371e-02 6.317902e-05
 1.335000e+01   1.342500e+01   1.350000e+01   8.115309e-06 5.872044e-07   8.794411e-06 6.363426e-07   3.975845e-02 6.311204e-05
 1.350000e+01   1.357500e+01   1.365000e+01   7.998603e-06 5.802801e-07   8.667938e-06 6.288388e-07   3.975551e-02 6.310973e-05
 1.365000e+01   1.372500e+01   1.380000e+01   8.139458e-06 5.828786e-07   8.820580e-06 6.316548e-07   3.975582e-02 6.310997e-05
 1.380000e+01   1.387500e+01   1.395000e+01   7.547641e-06 5.594679e-07   8.179240e-06 6.062850e-07   3.983522e-02 6.317235e-05
 1.395000e+01   1.402500e+01   1.410000e+01   7.720359e-06 5.645676e-07   8.366411e-06 6.118115e-07   3.977301e-02 6.312348e-05
 1.410000e+01   1.417500e+01   1.425000e+01   7.291131e-06 5.480338e-07   7.901265e-06 5.938942e-07   3.971536e-02 6.307816e-05
 1.425000e+01   1.432500e+01   1.440000e+01   7.008005e-06 5.374885e-07   7.594446e-06 5.824663e-07   3.980740e-02 6.315051e-05
 1.440000e+01   1.447500e+01   1.455000e+01   5.629656e-06 4.827389e-07   6.100754e-06 5.231352e-07   3.977564e-02 6.312555e-05
 1.455000e+01   1.462500e+01   1.470000e+01   7.430812e-06 5.569649e-07   8.052634e-06 6.035726e-07   3.980417e-02 6.314796e-05
 1.470000e+01   1.477500e+01   1.485000e+01   5.637221e-06 4.888156e-07   6.108952e-06 5.297204e-07   3.975147e-02 6.310655e-05
 1.485000e+01   1.492500e+01   1.500000e+01   7.308898e-06 5.622363e-07   7.920518e-06 6.092851e-07   3.980912e-02 6.315186e-05




==> HardDatakT.dat <==
#  This result was calculated by Deductor version 3.4.99.
#  The number of collected MC events is 33195050.
#  It was created on Wednesday, 2020 January 15 at 10:22:45 PST.

#   SudakovFactor
0.000000e+00   7.500000e-02   1.500000e-01   3.975568e-02 7.023602e-05   3.993363e-02 7.055032e-05   3.988047e-02 7.045446e-05
 1.500000e-01   2.250000e-01   3.000000e-01   3.936305e-02 6.967372e-05   3.988522e-02 7.059788e-05   3.973771e-02 7.032946e-05
 3.000000e-01   3.750000e-01   4.500000e-01   3.918507e-02 6.929996e-05   4.003903e-02 7.081010e-05   3.981512e-02 7.039727e-05
 4.500000e-01   5.250000e-01   6.000000e-01   3.888802e-02 6.882192e-05   4.005544e-02 7.088784e-05   3.977503e-02 7.036216e-05
 6.000000e-01   6.750000e-01   7.500000e-01   3.863890e-02 6.838661e-05   4.010704e-02 7.098493e-05   3.979049e-02 7.037570e-05
 7.500000e-01   8.250000e-01   9.000000e-01   3.838166e-02 6.794422e-05   4.013517e-02 7.104822e-05   3.980506e-02 7.038846e-05
 9.000000e-01   9.750000e-01   1.050000e+00   3.798239e-02 6.737758e-05   3.999731e-02 7.095176e-05   3.968266e-02 7.028120e-05
 1.050000e+00   1.125000e+00   1.200000e+00   3.774386e-02 6.695252e-05   4.001217e-02 7.097607e-05   3.974449e-02 7.033540e-05
 1.200000e+00   1.275000e+00   1.350000e+00   3.740888e-02 6.644242e-05   3.990795e-02 7.088092e-05   3.969485e-02 7.029189e-05
 1.350000e+00   1.425000e+00   1.500000e+00   3.719039e-02 6.603578e-05   3.991355e-02 7.087094e-05   3.980268e-02 7.038637e-05
 1.500000e+00   1.575000e+00   1.650000e+00   3.680552e-02 6.548236e-05   3.972587e-02 7.067796e-05   3.972627e-02 7.031943e-05
 1.650000e+00   1.725000e+00   1.800000e+00   3.645000e-02 6.495542e-05   3.955345e-02 7.048577e-05   3.972388e-02 7.031734e-05
 1.800000e+00   1.875000e+00   1.950000e+00   3.609226e-02 6.442642e-05   3.936475e-02 7.026785e-05   3.974738e-02 7.033794e-05
 1.950000e+00   2.025000e+00   2.100000e+00   3.571482e-02 6.388014e-05   3.914000e-02 7.000636e-05   3.971081e-02 7.030588e-05
 2.100000e+00   2.175000e+00   2.250000e+00   3.546295e-02 6.344567e-05   3.903920e-02 6.984372e-05   3.988549e-02 7.045885e-05
 2.250000e+00   2.325000e+00   2.400000e+00   3.501144e-02 6.283348e-05   3.870640e-02 6.946455e-05   3.967160e-02 7.027150e-05
 2.400000e+00   2.475000e+00   2.550000e+00   3.475619e-02 6.239647e-05   3.857830e-02 6.925806e-05   3.978571e-02 7.037152e-05
 2.550000e+00   2.625000e+00   2.700000e+00   3.436408e-02 6.183757e-05   3.828700e-02 6.889669e-05   3.981273e-02 7.039518e-05
 2.700000e+00   2.775000e+00   2.850000e+00   3.394523e-02 6.125513e-05   3.795449e-02 6.848987e-05   3.985194e-02 7.042950e-05
 2.850000e+00   2.925000e+00   3.000000e+00   3.338694e-02 6.054693e-05   3.745441e-02 6.792315e-05   3.971169e-02 7.030665e-05
 3.000000e+00   3.075000e+00   3.150000e+00   3.288722e-02 5.989103e-05   3.700728e-02 6.739399e-05   3.969372e-02 7.029090e-05
 3.150000e+00   3.225000e+00   3.300000e+00   3.249089e-02 5.932725e-05   3.666640e-02 6.695150e-05   3.977729e-02 7.036414e-05
 3.300000e+00   3.375000e+00   3.450000e+00   3.197998e-02 5.865966e-05   3.618709e-02 6.637653e-05   3.978458e-02 7.037052e-05
 3.450000e+00   3.525000e+00   3.600000e+00   3.140682e-02 5.793404e-05   3.562824e-02 6.572094e-05   3.978420e-02 7.037019e-05
 3.600000e+00   3.675000e+00   3.750000e+00   3.092576e-02 5.729202e-05   3.516494e-02 6.514531e-05   3.973720e-02 7.032902e-05
 3.750000e+00   3.825000e+00   3.900000e+00   3.046129e-02 5.666435e-05   3.471275e-02 6.457288e-05   3.983673e-02 7.041619e-05
 3.900000e+00   3.975000e+00   4.050000e+00   3.003515e-02 5.607118e-05   3.429753e-02 6.402836e-05   4.000551e-02 7.056375e-05
 4.050000e+00   4.125000e+00   4.200000e+00   2.927291e-02 5.516495e-05   3.349124e-02 6.311434e-05   3.978496e-02 7.037085e-05
 4.200000e+00   4.275000e+00   4.350000e+00   2.858839e-02 5.432701e-05   3.276647e-02 6.226664e-05   3.965426e-02 7.025628e-05
 4.350000e+00   4.425000e+00   4.500000e+00   2.806748e-02 5.364056e-05   3.222289e-02 6.158204e-05   3.984075e-02 7.041971e-05
 4.500000e+00   4.575000e+00   4.650000e+00   2.733168e-02 5.274784e-05   3.142686e-02 6.065114e-05   3.966142e-02 7.026257e-05
 4.650000e+00   4.725000e+00   4.800000e+00   2.678698e-02 5.203448e-05   3.084520e-02 5.991764e-05   3.977277e-02 7.036018e-05
 4.800000e+00   4.875000e+00   4.950000e+00   2.608141e-02 5.116279e-05   3.007332e-02 5.899351e-05   3.974361e-02 7.033463e-05
 4.950000e+00   5.025000e+00   5.100000e+00   2.554817e-02 5.045550e-05   2.949552e-02 5.825114e-05   3.991389e-02 7.048369e-05
 5.100000e+00   5.175000e+00   5.250000e+00   2.481020e-02 4.954405e-05   2.867721e-02 5.726613e-05   3.979639e-02 7.038087e-05
 5.250000e+00   5.325000e+00   5.400000e+00   2.409614e-02 4.865004e-05   2.788248e-02 5.629461e-05   3.983372e-02 7.041355e-05
 5.400000e+00   5.475000e+00   5.550000e+00   2.334326e-02 4.771121e-05   2.703903e-02 5.526495e-05   3.977239e-02 7.035985e-05
 5.550000e+00   5.625000e+00   5.700000e+00   2.271158e-02 4.688940e-05   2.633258e-02 5.436513e-05   3.989806e-02 7.046985e-05
 5.700000e+00   5.775000e+00   5.850000e+00   2.197342e-02 4.595289e-05   2.549953e-02 5.332700e-05   3.987494e-02 7.044962e-05
 5.850000e+00   5.925000e+00   6.000000e+00   2.118807e-02 4.495873e-05   2.460875e-02 5.221700e-05   3.970905e-02 7.030434e-05
 6.000000e+00   6.075000e+00   6.150000e+00   2.046189e-02 4.401847e-05   2.378388e-02 5.116486e-05   3.975995e-02 7.034895e-05
 6.150000e+00   6.225000e+00   6.300000e+00   1.970430e-02 4.303556e-05   2.292005e-02 5.005896e-05   3.973192e-02 7.032439e-05
 6.300000e+00   6.375000e+00   6.450000e+00   1.903195e-02 4.213650e-05   2.215308e-02 4.904662e-05   3.985521e-02 7.043236e-05
 6.450000e+00   6.525000e+00   6.600000e+00   1.820362e-02 4.105526e-05   2.120242e-02 4.781854e-05   3.972338e-02 7.031690e-05
 6.600000e+00   6.675000e+00   6.750000e+00   1.757335e-02 4.018516e-05   2.048051e-02 4.683299e-05   3.993601e-02 7.050303e-05
 6.750000e+00   6.825000e+00   6.900000e+00   1.679110e-02 3.913162e-05   1.957976e-02 4.563058e-05   3.982454e-02 7.040552e-05
 6.900000e+00   6.975000e+00   7.050000e+00   1.602828e-02 3.808654e-05   1.869998e-02 4.443505e-05   3.984855e-02 7.042653e-05
 7.050000e+00   7.125000e+00   7.200000e+00   1.527594e-02 3.703911e-05   1.783091e-02 4.323406e-05   3.974122e-02 7.033254e-05
 7.200000e+00   7.275000e+00   7.350000e+00   1.461253e-02 3.608570e-05   1.706430e-02 4.214033e-05   3.988901e-02 7.046193e-05
 7.350000e+00   7.425000e+00   7.500000e+00   1.387830e-02 3.503050e-05   1.621379e-02 4.092553e-05   3.980469e-02 7.038813e-05
 7.500000e+00   7.575000e+00   7.650000e+00   1.321818e-02 3.405311e-05   1.544872e-02 3.979949e-05   3.989919e-02 7.047084e-05
 7.650000e+00   7.725000e+00   7.800000e+00   1.248815e-02 3.296936e-05   1.460093e-02 3.854720e-05   3.981876e-02 7.040046e-05
 7.800000e+00   7.875000e+00   7.950000e+00   1.180491e-02 3.192770e-05   1.380691e-02 3.734231e-05   3.979212e-02 7.037713e-05
 7.950000e+00   8.025000e+00   8.100000e+00   1.112620e-02 3.087249e-05   1.301735e-02 3.611995e-05   3.971333e-02 7.030809e-05
 8.100000e+00   8.175000e+00   8.250000e+00   1.054358e-02 2.993219e-05   1.233947e-02 3.503052e-05   3.980821e-02 7.039121e-05
 8.250000e+00   8.325000e+00   8.400000e+00   9.857513e-03 2.882500e-05   1.153984e-02 3.374441e-05   3.984289e-02 7.042158e-05
 8.400000e+00   8.475000e+00   8.550000e+00   9.245706e-03 2.780270e-05   1.082652e-02 3.255634e-05   3.970491e-02 7.030070e-05
 8.550000e+00   8.625000e+00   8.700000e+00   8.656154e-03 2.679107e-05   1.013871e-02 3.137963e-05   3.984729e-02 7.042543e-05
 8.700000e+00   8.775000e+00   8.850000e+00   8.077240e-03 2.577273e-05   9.462879e-03 3.019400e-05   3.984528e-02 7.042367e-05
 8.850000e+00   8.925000e+00   9.000000e+00   7.513829e-03 2.475428e-05   8.804759e-03 2.900724e-05   3.982944e-02 7.040981e-05
 9.000000e+00   9.075000e+00   9.150000e+00   6.956659e-03 2.371900e-05   8.153554e-03 2.779986e-05   3.979702e-02 7.038142e-05
 9.150000e+00   9.225000e+00   9.300000e+00   6.448810e-03 2.274068e-05   7.559797e-03 2.665839e-05   3.975756e-02 7.034686e-05
 9.300000e+00   9.375000e+00   9.450000e+00   5.923280e-03 2.170190e-05   6.944999e-03 2.544530e-05   3.978772e-02 7.037328e-05
 9.450000e+00   9.525000e+00   9.600000e+00   5.466911e-03 2.075987e-05   6.411010e-03 2.434496e-05   3.972614e-02 7.031932e-05
 9.600000e+00   9.675000e+00   9.750000e+00   5.042318e-03 1.985122e-05   5.914048e-03 2.328315e-05   3.976422e-02 7.035269e-05
 9.750000e+00   9.825000e+00   9.900000e+00   4.616654e-03 1.891223e-05   5.415616e-03 2.218520e-05   3.974713e-02 7.033772e-05
 9.900000e+00   9.975000e+00   1.005000e+01   4.224547e-03 1.801179e-05   4.956361e-03 2.113195e-05   3.982303e-02 7.040420e-05
 1.005000e+01   1.012500e+01   1.020000e+01   3.826645e-03 1.706731e-05   4.490132e-03 2.002655e-05   3.968178e-02 7.028043e-05
 1.020000e+01   1.027500e+01   1.035000e+01   3.472344e-03 1.618559e-05   4.074915e-03 1.899435e-05   3.975404e-02 7.034377e-05
 1.035000e+01   1.042500e+01   1.050000e+01   3.141681e-03 1.532695e-05   3.687308e-03 1.798883e-05   3.993475e-02 7.050193e-05
 1.050000e+01   1.057500e+01   1.065000e+01   2.845538e-03 1.452049e-05   3.340110e-03 1.704423e-05   3.984427e-02 7.042279e-05
 1.065000e+01   1.072500e+01   1.080000e+01   2.532514e-03 1.363647e-05   2.972995e-03 1.600826e-05   3.979011e-02 7.037537e-05
 1.080000e+01   1.087500e+01   1.095000e+01   2.262935e-03 1.283112e-05   2.656794e-03 1.506435e-05   3.979752e-02 7.038186e-05
 1.095000e+01   1.102500e+01   1.110000e+01   2.025461e-03 1.208298e-05   2.378215e-03 1.418735e-05   3.987255e-02 7.044753e-05
 1.110000e+01   1.117500e+01   1.125000e+01   1.798721e-03 1.133382e-05   2.112176e-03 1.330891e-05   3.983975e-02 7.041883e-05
 1.125000e+01   1.132500e+01   1.140000e+01   1.588503e-03 1.060086e-05   1.865483e-03 1.244928e-05   3.974462e-02 7.033551e-05
 1.140000e+01   1.147500e+01   1.155000e+01   1.374882e-03 9.815971e-06   1.614745e-03 1.152847e-05   3.972614e-02 7.031932e-05
 1.155000e+01   1.162500e+01   1.170000e+01   1.226235e-03 9.225746e-06   1.440276e-03 1.083611e-05   3.976309e-02 7.035170e-05
 1.170000e+01   1.177500e+01   1.185000e+01   1.051404e-03 8.501783e-06   1.235019e-03 9.986516e-06   3.977025e-02 7.035798e-05
 1.185000e+01   1.192500e+01   1.200000e+01   9.163739e-04 7.898792e-06   1.076483e-03 9.278870e-06   3.971207e-02 7.030698e-05
 1.200000e+01   1.207500e+01   1.215000e+01   7.989030e-04 7.338926e-06   9.385508e-04 8.621765e-06   3.972338e-02 7.031690e-05
 1.215000e+01   1.222500e+01   1.230000e+01   6.670951e-04 6.673312e-06   7.837531e-04 7.840305e-06   3.977252e-02 7.035996e-05
 1.230000e+01   1.237500e+01   1.245000e+01   5.815025e-04 6.199450e-06   6.832347e-04 7.284027e-06   3.955888e-02 7.017255e-05
 1.245000e+01   1.252500e+01   1.260000e+01   5.035039e-04 5.740301e-06   5.916244e-04 6.744937e-06   3.985810e-02 7.043489e-05
 1.260000e+01   1.267500e+01   1.275000e+01   4.139399e-04 5.178226e-06   4.864127e-04 6.084832e-06   3.981487e-02 7.039705e-05
 1.275000e+01   1.282500e+01   1.290000e+01   3.411797e-04 4.676854e-06   4.009354e-04 5.495978e-06   3.990874e-02 7.047919e-05
 1.290000e+01   1.297500e+01   1.305000e+01   2.867588e-04 4.265010e-06   3.370010e-04 5.012270e-06   3.965275e-02 7.025496e-05
 1.305000e+01   1.312500e+01   1.320000e+01   2.302936e-04 3.801772e-06   2.706566e-04 4.468100e-06   3.982505e-02 7.040596e-05
 1.320000e+01   1.327500e+01   1.335000e+01   1.947059e-04 3.476744e-06   2.288432e-04 4.086312e-06   3.977453e-02 7.036172e-05
 1.335000e+01   1.342500e+01   1.350000e+01   1.504520e-04 3.039492e-06   1.768388e-04 3.572570e-06   3.970579e-02 7.030148e-05
 1.350000e+01   1.357500e+01   1.365000e+01   1.217081e-04 2.718691e-06   1.430604e-04 3.195654e-06   3.974311e-02 7.033419e-05
 1.365000e+01   1.372500e+01   1.380000e+01   9.794240e-05 2.425132e-06   1.151306e-04 2.850725e-06   3.970176e-02 7.029795e-05
 1.380000e+01   1.387500e+01   1.395000e+01   7.468625e-05 2.105690e-06   8.779703e-05 2.475333e-06   3.983158e-02 7.041168e-05
 1.395000e+01   1.402500e+01   1.410000e+01   5.885455e-05 1.858341e-06   6.918919e-05 2.184659e-06   3.990962e-02 7.047996e-05
 1.410000e+01   1.417500e+01   1.425000e+01   4.216276e-05 1.563722e-06   4.956846e-05 1.838383e-06   3.989555e-02 7.046765e-05
 1.425000e+01   1.432500e+01   1.440000e+01   3.138211e-05 1.340574e-06   3.689585e-05 1.576109e-06   3.982178e-02 7.040310e-05
 1.440000e+01   1.447500e+01   1.455000e+01   2.428258e-05 1.172373e-06   2.855010e-05 1.378412e-06   3.986903e-02 7.044445e-05
 1.455000e+01   1.462500e+01   1.470000e+01   1.698249e-05 9.740149e-07   1.996798e-05 1.145245e-06   3.967060e-02 7.027062e-05
 1.470000e+01   1.477500e+01   1.485000e+01   1.296514e-05 8.457557e-07   1.524506e-05 9.944814e-07   3.971986e-02 7.031381e-05
 1.485000e+01   1.492500e+01   1.500000e+01   9.746443e-06 7.284874e-07   1.146088e-05 8.566312e-07   3.989379e-02 7.046611e-05




==> SoftDataAngle.dat <==
#  This result was calculated by Deductor version 3.4.99.
#  The number of collected MC events is 22997615.
#  It was created on Tuesday, 2020 January 21 at 15:46:27 PST.

#   SudakovFactor
0.000000e+00   2.500000e-02   5.000000e-02   3.853712e-02 1.444193e-04   3.853712e-02 1.444193e-04   3.947842e-02 1.463403e-04
 5.000000e-02   7.500000e-02   1.000000e-01   3.705334e-02 1.412799e-04   3.705334e-02 1.412799e-04   3.983105e-02 1.469904e-04
 1.000000e-01   1.250000e-01   1.500000e-01   3.528862e-02 1.375519e-04   3.528862e-02 1.375519e-04   3.979568e-02 1.469253e-04
 1.500000e-01   1.750000e-01   2.000000e-01   3.351987e-02 1.337472e-04   3.351987e-02 1.337472e-04   3.963406e-02 1.466276e-04
 2.000000e-01   2.250000e-01   2.500000e-01   3.239781e-02 1.311768e-04   3.239781e-02 1.311768e-04   4.011402e-02 1.475099e-04
 2.500000e-01   2.750000e-01   3.000000e-01   3.067859e-02 1.273475e-04   3.067859e-02 1.273475e-04   3.983867e-02 1.470044e-04
 3.000000e-01   3.250000e-01   3.500000e-01   2.931089e-02 1.241803e-04   2.931089e-02 1.241803e-04   3.990941e-02 1.471344e-04
 3.500000e-01   3.750000e-01   4.000000e-01   2.779912e-02 1.206468e-04   2.779912e-02 1.206468e-04   3.967705e-02 1.467068e-04
 4.000000e-01   4.250000e-01   4.500000e-01   2.659565e-02 1.177238e-04   2.659565e-02 1.177238e-04   3.976412e-02 1.468672e-04
 4.500000e-01   4.750000e-01   5.000000e-01   2.562405e-02 1.152742e-04   2.562405e-02 1.152742e-04   3.998941e-02 1.472813e-04
 5.000000e-01   5.250000e-01   5.500000e-01   2.431712e-02 1.120269e-04   2.431712e-02 1.120269e-04   3.985989e-02 1.470434e-04
 5.500000e-01   5.750000e-01   6.000000e-01   2.318440e-02 1.091211e-04   2.318440e-02 1.091211e-04   3.976629e-02 1.468712e-04
 6.000000e-01   6.250000e-01   6.500000e-01   2.196743e-02 1.059609e-04   2.196743e-02 1.059609e-04   3.967161e-02 1.466968e-04
 6.500000e-01   6.750000e-01   7.000000e-01   2.110409e-02 1.036038e-04   2.110409e-02 1.036038e-04   3.960739e-02 1.465784e-04
 7.000000e-01   7.250000e-01   7.500000e-01   2.010257e-02 1.008673e-04   2.010257e-02 1.008673e-04   3.966072e-02 1.466767e-04
 7.500000e-01   7.750000e-01   8.000000e-01   1.929621e-02 9.858018e-05   1.929621e-02 9.858018e-05   3.981472e-02 1.469603e-04
 8.000000e-01   8.250000e-01   8.500000e-01   1.831955e-02 9.581683e-05   1.831955e-02 9.581683e-05   3.968195e-02 1.467158e-04
 8.500000e-01   8.750000e-01   9.000000e-01   1.753944e-02 9.352189e-05   1.753944e-02 9.352189e-05   3.981472e-02 1.469603e-04
 9.000000e-01   9.250000e-01   9.500000e-01   1.682556e-02 9.137061e-05   1.682556e-02 9.137061e-05   3.992574e-02 1.471644e-04
 9.500000e-01   9.750000e-01   1.000000e+00   1.598636e-02 8.884126e-05   1.598636e-02 8.884126e-05   3.976248e-02 1.468642e-04
 1.000000e+00   1.025000e+00   1.050000e+00   1.522540e-02 8.648470e-05   1.522540e-02 8.648470e-05   3.967215e-02 1.466978e-04
 1.050000e+00   1.075000e+00   1.100000e+00   1.473941e-02 8.487702e-05   1.473941e-02 8.487702e-05   3.998941e-02 1.472813e-04
 1.100000e+00   1.125000e+00   1.150000e+00   1.396221e-02 8.240232e-05   1.396221e-02 8.240232e-05   3.989145e-02 1.471014e-04
 1.150000e+00   1.175000e+00   1.200000e+00   1.339529e-02 8.050744e-05   1.339529e-02 8.050744e-05   4.001008e-02 1.473193e-04
 1.200000e+00   1.225000e+00   1.250000e+00   1.263027e-02 7.797678e-05   1.263027e-02 7.797678e-05   3.962753e-02 1.466155e-04
 1.250000e+00   1.275000e+00   1.300000e+00   1.204174e-02 7.594416e-05   1.204174e-02 7.594416e-05   3.970371e-02 1.467560e-04
 1.300000e+00   1.325000e+00   1.350000e+00   1.167718e-02 7.459508e-05   1.167718e-02 7.459508e-05   3.981690e-02 1.469643e-04
 1.350000e+00   1.375000e+00   1.400000e+00   1.101967e-02 7.227851e-05   1.101967e-02 7.227851e-05   3.970208e-02 1.467529e-04
 1.400000e+00   1.425000e+00   1.450000e+00   1.064716e-02 7.086291e-05   1.064716e-02 7.086291e-05   3.988873e-02 1.470964e-04
 1.450000e+00   1.475000e+00   1.500000e+00   1.015786e-02 6.903674e-05   1.015786e-02 6.903674e-05   3.978697e-02 1.469093e-04
 1.500000e+00   1.525000e+00   1.550000e+00   9.745397e-03 6.744439e-05   9.745397e-03 6.744439e-05   4.007103e-02 1.474311e-04
 1.550000e+00   1.575000e+00   1.600000e+00   9.197077e-03 6.535088e-05   9.197077e-03 6.535088e-05   3.990179e-02 1.471204e-04
 1.600000e+00   1.625000e+00   1.650000e+00   8.857815e-03 6.396588e-05   8.857815e-03 6.396588e-05   4.001335e-02 1.473253e-04
 1.650000e+00   1.675000e+00   1.700000e+00   8.438724e-03 6.227101e-05   8.438724e-03 6.227101e-05   3.984411e-02 1.470144e-04
 1.700000e+00   1.725000e+00   1.750000e+00   8.089142e-03 6.080762e-05   8.089142e-03 6.080762e-05   3.974725e-02 1.468361e-04
 1.750000e+00   1.775000e+00   1.800000e+00   7.694608e-03 5.915010e-05   7.694608e-03 5.915010e-05   3.986969e-02 1.470614e-04
 1.800000e+00   1.825000e+00   1.850000e+00   7.393998e-03 5.782993e-05   7.393998e-03 5.782993e-05   3.990506e-02 1.471264e-04
 1.850000e+00   1.875000e+00   1.900000e+00   7.104996e-03 5.653720e-05   7.104996e-03 5.653720e-05   3.982778e-02 1.469843e-04
 1.900000e+00   1.925000e+00   1.950000e+00   6.759622e-03 5.500014e-05   6.759622e-03 5.500014e-05   3.966290e-02 1.466807e-04
 1.950000e+00   1.975000e+00   2.000000e+00   6.563386e-03 5.405047e-05   6.563386e-03 5.405047e-05   4.001770e-02 1.473333e-04
 2.000000e+00   2.025000e+00   2.050000e+00   6.200629e-03 5.239461e-05   6.200629e-03 5.239461e-05   3.997580e-02 1.472563e-04
 2.050000e+00   2.075000e+00   2.100000e+00   5.899805e-03 5.097080e-05   5.899805e-03 5.097080e-05   3.979459e-02 1.469233e-04
 2.100000e+00   2.125000e+00   2.150000e+00   5.662714e-03 4.980102e-05   5.662714e-03 4.980102e-05   3.990615e-02 1.471284e-04
 2.150000e+00   2.175000e+00   2.200000e+00   5.438004e-03 4.867065e-05   5.438004e-03 4.867065e-05   3.981690e-02 1.469643e-04
 2.200000e+00   2.225000e+00   2.250000e+00   5.262847e-03 4.775066e-05   5.262847e-03 4.775066e-05   3.963188e-02 1.466236e-04
 2.250000e+00   2.275000e+00   2.300000e+00   5.080000e-03 4.678499e-05   5.080000e-03 4.678499e-05   3.987731e-02 1.470754e-04
 2.300000e+00   2.325000e+00   2.350000e+00   4.848985e-03 4.558409e-05   4.848985e-03 4.558409e-05   3.963732e-02 1.466336e-04
 2.350000e+00   2.375000e+00   2.400000e+00   4.608741e-03 4.431880e-05   4.608741e-03 4.431880e-05   3.993063e-02 1.471734e-04
 2.400000e+00   2.425000e+00   2.450000e+00   4.405623e-03 4.321176e-05   4.405623e-03 4.321176e-05   3.958182e-02 1.465312e-04
 2.450000e+00   2.475000e+00   2.500000e+00   4.266872e-03 4.240780e-05   4.266872e-03 4.240780e-05   3.990288e-02 1.471224e-04
 2.500000e+00   2.525000e+00   2.550000e+00   4.023018e-03 4.106408e-05   4.023018e-03 4.106408e-05   3.963406e-02 1.466276e-04
 2.550000e+00   2.575000e+00   2.600000e+00   3.871016e-03 4.016925e-05   3.871016e-03 4.016925e-05   3.988275e-02 1.470854e-04
 2.600000e+00   2.625000e+00   2.650000e+00   3.671185e-03 3.901018e-05   3.671185e-03 3.901018e-05   4.003185e-02 1.473592e-04
 2.650000e+00   2.675000e+00   2.700000e+00   3.609688e-03 3.857307e-05   3.609688e-03 3.857307e-05   3.972004e-02 1.467860e-04
 2.700000e+00   2.725000e+00   2.750000e+00   3.391246e-03 3.728230e-05   3.391246e-03 3.728230e-05   3.966889e-02 1.466918e-04
 2.750000e+00   2.775000e+00   2.800000e+00   3.327305e-03 3.682515e-05   3.327305e-03 3.682515e-05   3.985445e-02 1.470334e-04
 2.800000e+00   2.825000e+00   2.850000e+00   3.121227e-03 3.556609e-05   3.121227e-03 3.556609e-05   3.994152e-02 1.471934e-04
 2.850000e+00   2.875000e+00   2.900000e+00   2.997885e-03 3.475733e-05   2.997885e-03 3.475733e-05   3.987404e-02 1.470694e-04
 2.900000e+00   2.925000e+00   2.950000e+00   2.859735e-03 3.385025e-05   2.859735e-03 3.385025e-05   3.993336e-02 1.471784e-04
 2.950000e+00   2.975000e+00   3.000000e+00   2.752576e-03 3.311539e-05   2.752576e-03 3.311539e-05   3.969337e-02 1.467369e-04
 3.000000e+00   3.025000e+00   3.050000e+00   2.588528e-03 3.202104e-05   2.588528e-03 3.202104e-05   3.990560e-02 1.471274e-04
 3.050000e+00   3.075000e+00   3.100000e+00   2.460079e-03 3.112608e-05   2.460079e-03 3.112608e-05   3.994587e-02 1.472014e-04
 3.100000e+00   3.125000e+00   3.150000e+00   2.401585e-03 3.066476e-05   2.401585e-03 3.066476e-05   3.975976e-02 1.468592e-04
 3.150000e+00   3.175000e+00   3.200000e+00   2.296183e-03 2.989757e-05   2.296183e-03 2.989757e-05   3.967705e-02 1.467068e-04
 3.200000e+00   3.225000e+00   3.250000e+00   2.286308e-03 2.974629e-05   2.286308e-03 2.974629e-05   3.977391e-02 1.468852e-04
 3.250000e+00   3.275000e+00   3.300000e+00   2.172142e-03 2.890960e-05   2.172142e-03 2.890960e-05   4.010042e-02 1.474850e-04
 3.300000e+00   3.325000e+00   3.350000e+00   2.035128e-03 2.790148e-05   2.035128e-03 2.790148e-05   3.972385e-02 1.467930e-04
 3.350000e+00   3.375000e+00   3.400000e+00   1.983119e-03 2.746090e-05   1.983119e-03 2.746090e-05   4.008845e-02 1.474630e-04
 3.400000e+00   3.425000e+00   3.450000e+00   1.937113e-03 2.706107e-05   1.937113e-03 2.706107e-05   3.984411e-02 1.470144e-04
 3.450000e+00   3.475000e+00   3.500000e+00   1.860255e-03 2.644037e-05   1.860255e-03 2.644037e-05   3.989254e-02 1.471034e-04
 3.500000e+00   3.525000e+00   3.550000e+00   1.774440e-03 2.574637e-05   1.774440e-03 2.574637e-05   3.967922e-02 1.467108e-04
 3.550000e+00   3.575000e+00   3.600000e+00   1.695583e-03 2.509321e-05   1.695583e-03 2.509321e-05   3.971949e-02 1.467850e-04
 3.600000e+00   3.625000e+00   3.650000e+00   1.620044e-03 2.445415e-05   1.620044e-03 2.445415e-05   3.983595e-02 1.469994e-04
 3.650000e+00   3.675000e+00   3.700000e+00   1.574361e-03 2.403455e-05   1.574361e-03 2.403455e-05   3.973691e-02 1.468171e-04
 3.700000e+00   3.725000e+00   3.750000e+00   1.494882e-03 2.334979e-05   1.494882e-03 2.334979e-05   3.958726e-02 1.465413e-04
 3.750000e+00   3.775000e+00   3.800000e+00   1.429678e-03 2.276608e-05   1.429678e-03 2.276608e-05   3.975378e-02 1.468482e-04
 3.800000e+00   3.825000e+00   3.850000e+00   1.369795e-03 2.221629e-05   1.369795e-03 2.221629e-05   3.981472e-02 1.469603e-04
 3.850000e+00   3.875000e+00   3.900000e+00   1.308457e-03 2.164715e-05   1.308457e-03 2.164715e-05   3.972058e-02 1.467870e-04
 3.900000e+00   3.925000e+00   3.950000e+00   1.270225e-03 2.126352e-05   1.270225e-03 2.126352e-05   4.005688e-02 1.474051e-04
 3.950000e+00   3.975000e+00   4.000000e+00   1.216830e-03 2.074828e-05   1.216830e-03 2.074828e-05   3.965909e-02 1.466737e-04
 4.000000e+00   4.025000e+00   4.050000e+00   1.194578e-03 2.049441e-05   1.194578e-03 2.049441e-05   3.967487e-02 1.467028e-04
 4.050000e+00   4.075000e+00   4.100000e+00   1.068390e-03 1.932208e-05   1.068390e-03 1.932208e-05   3.990669e-02 1.471294e-04
 4.100000e+00   4.125000e+00   4.150000e+00   1.092368e-03 1.947733e-05   1.092368e-03 1.947733e-05   3.995022e-02 1.472094e-04
 4.150000e+00   4.175000e+00   4.200000e+00   1.041801e-03 1.896258e-05   1.041801e-03 1.896258e-05   3.986642e-02 1.470554e-04
 4.200000e+00   4.225000e+00   4.250000e+00   9.847782e-04 1.837788e-05   9.847782e-04 1.837788e-05   3.962807e-02 1.466165e-04
 4.250000e+00   4.275000e+00   4.300000e+00   9.360716e-04 1.786214e-05   9.360716e-04 1.786214e-05   3.978153e-02 1.468992e-04
 4.300000e+00   4.325000e+00   4.350000e+00   8.750399e-04 1.721639e-05   8.750399e-04 1.721639e-05   3.972004e-02 1.467860e-04
 4.350000e+00   4.375000e+00   4.400000e+00   8.597420e-04 1.701117e-05   8.597420e-04 1.701117e-05   3.996492e-02 1.472364e-04
 4.400000e+00   4.425000e+00   4.450000e+00   8.643098e-04 1.700198e-05   8.643098e-04 1.700198e-05   3.981092e-02 1.469533e-04
 4.450000e+00   4.475000e+00   4.500000e+00   8.402510e-04 1.671081e-05   8.402510e-04 1.671081e-05   3.958236e-02 1.465322e-04
 4.500000e+00   4.525000e+00   4.550000e+00   7.770855e-04 1.601903e-05   7.770855e-04 1.601903e-05   4.005688e-02 1.474051e-04
 4.550000e+00   4.575000e+00   4.600000e+00   7.655120e-04 1.584796e-05   7.655120e-04 1.584796e-05   3.977282e-02 1.468832e-04
 4.600000e+00   4.625000e+00   4.650000e+00   7.512400e-04 1.565008e-05   7.512400e-04 1.565008e-05   3.966236e-02 1.466797e-04
 4.650000e+00   4.675000e+00   4.700000e+00   6.887731e-04 1.493741e-05   6.887731e-04 1.493741e-05   3.971786e-02 1.467820e-04
 4.700000e+00   4.725000e+00   4.750000e+00   6.932868e-04 1.493724e-05   6.932868e-04 1.493724e-05   3.978806e-02 1.469113e-04
 4.750000e+00   4.775000e+00   4.800000e+00   6.408847e-04 1.431571e-05   6.408847e-04 1.431571e-05   3.958508e-02 1.465372e-04
 4.800000e+00   4.825000e+00   4.850000e+00   6.153543e-04 1.398115e-05   6.153543e-04 1.398115e-05   3.968521e-02 1.467219e-04
 4.850000e+00   4.875000e+00   4.900000e+00   6.142302e-04 1.392330e-05   6.142302e-04 1.392330e-05   4.001553e-02 1.473293e-04
 4.900000e+00   4.925000e+00   4.950000e+00   5.663512e-04 1.332633e-05   5.663512e-04 1.332633e-05   3.987948e-02 1.470794e-04
 4.950000e+00   4.975000e+00   5.000000e+00   5.619856e-04 1.323094e-05   5.619856e-04 1.323094e-05   3.967269e-02 1.466988e-04




==> SoftDataLambda.dat <==
#  This result was calculated by Deductor version 3.4.99.
#  The number of collected MC events is 40308218.
#  It was created on Saturday, 2020 January 18 at 18:06:08 PST.

#   SudakovFactor
0.000000e+00   7.500000e-02   1.500000e-01   3.952677e-02 6.345025e-05   3.978410e-02 6.386289e-05   3.978277e-02 6.385882e-05
 1.500000e-01   2.250000e-01   3.000000e-01   3.900029e-02 6.262190e-05   3.975349e-02 6.383084e-05   3.976932e-02 6.384812e-05
 3.000000e-01   3.750000e-01   4.500000e-01   3.838581e-02 6.172542e-05   3.960078e-02 6.367868e-05   3.966779e-02 6.376736e-05
 4.500000e-01   5.250000e-01   6.000000e-01   3.798599e-02 6.100208e-05   3.963053e-02 6.364264e-05   3.979012e-02 6.386466e-05
 6.000000e-01   6.750000e-01   7.500000e-01   3.745201e-02 6.017448e-05   3.947841e-02 6.342987e-05   3.979136e-02 6.386565e-05
 7.500000e-01   8.250000e-01   9.000000e-01   3.685186e-02 5.929625e-05   3.922153e-02 6.310872e-05   3.973154e-02 6.381809e-05
 9.000000e-01   9.750000e-01   1.050000e+00   3.625495e-02 5.842236e-05   3.893389e-02 6.273886e-05   3.969222e-02 6.378680e-05
 1.050000e+00   1.125000e+00   1.200000e+00   3.583511e-02 5.769209e-05   3.880113e-02 6.246678e-05   3.987830e-02 6.393470e-05
 1.200000e+00   1.275000e+00   1.350000e+00   3.510641e-02 5.671712e-05   3.829730e-02 6.187189e-05   3.974107e-02 6.382566e-05
 1.350000e+00   1.425000e+00   1.500000e+00   3.454934e-02 5.588073e-05   3.794327e-02 6.136978e-05   3.984259e-02 6.390635e-05
 1.500000e+00   1.575000e+00   1.650000e+00   3.388848e-02 5.496362e-05   3.744417e-02 6.073026e-05   3.986339e-02 6.392287e-05
 1.650000e+00   1.725000e+00   1.800000e+00   3.302699e-02 5.388724e-05   3.669329e-02 5.986890e-05   3.970236e-02 6.379487e-05
 1.800000e+00   1.875000e+00   1.950000e+00   3.231690e-02 5.293258e-05   3.608370e-02 5.910204e-05   3.975069e-02 6.383331e-05
 1.950000e+00   2.025000e+00   2.100000e+00   3.159914e-02 5.197383e-05   3.544022e-02 5.829134e-05   3.983897e-02 6.390347e-05
 2.100000e+00   2.175000e+00   2.250000e+00   3.081292e-02 5.095905e-05   3.469542e-02 5.737978e-05   3.979240e-02 6.386647e-05
 2.250000e+00   2.325000e+00   2.400000e+00   3.035685e-02 5.021753e-05   3.430216e-02 5.674380e-05   3.974376e-02 6.382780e-05
 2.400000e+00   2.475000e+00   2.550000e+00   2.957356e-02 4.920861e-05   3.352229e-02 5.577887e-05   3.980647e-02 6.387765e-05
 2.550000e+00   2.625000e+00   2.700000e+00   2.871704e-02 4.813886e-05   3.264299e-02 5.471984e-05   3.978360e-02 6.385948e-05
 2.700000e+00   2.775000e+00   2.850000e+00   2.786487e-02 4.707250e-05   3.175364e-02 5.364170e-05   3.982510e-02 6.389246e-05
 2.850000e+00   2.925000e+00   3.000000e+00   2.689849e-02 4.590829e-05   3.072085e-02 5.243188e-05   3.974138e-02 6.382591e-05
 3.000000e+00   3.075000e+00   3.150000e+00   2.605367e-02 4.484523e-05   2.981509e-02 5.131952e-05   3.991379e-02 6.396288e-05
 3.150000e+00   3.225000e+00   3.300000e+00   2.501127e-02 4.361011e-05   2.867279e-02 4.999432e-05   3.982479e-02 6.389221e-05
 3.300000e+00   3.375000e+00   3.450000e+00   2.399923e-02 4.239625e-05   2.755587e-02 4.867919e-05   3.981910e-02 6.388769e-05
 3.450000e+00   3.525000e+00   3.600000e+00   2.304262e-02 4.122520e-05   2.649463e-02 4.740105e-05   3.980865e-02 6.387938e-05
 3.600000e+00   3.675000e+00   3.750000e+00   2.205138e-02 4.001908e-05   2.538647e-02 4.607159e-05   3.964803e-02 6.375162e-05
 3.750000e+00   3.825000e+00   3.900000e+00   2.107765e-02 3.882132e-05   2.429255e-02 4.474253e-05   3.972947e-02 6.381644e-05
 3.900000e+00   3.975000e+00   4.050000e+00   2.009365e-02 3.760710e-05   2.318154e-02 4.338632e-05   3.978484e-02 6.386046e-05
 4.050000e+00   4.125000e+00   4.200000e+00   1.899109e-02 3.627203e-05   2.192913e-02 4.188348e-05   3.973320e-02 6.381940e-05
 4.200000e+00   4.275000e+00   4.350000e+00   1.798968e-02 3.502096e-05   2.078945e-02 4.047131e-05   3.978308e-02 6.385907e-05
 4.350000e+00   4.425000e+00   4.500000e+00   1.686956e-02 3.364040e-05   1.950912e-02 3.890403e-05   3.974241e-02 6.382673e-05
 4.500000e+00   4.575000e+00   4.650000e+00   1.581258e-02 3.230509e-05   1.829872e-02 3.738424e-05   3.980358e-02 6.387535e-05
 4.650000e+00   4.725000e+00   4.800000e+00   1.482847e-02 3.102585e-05   1.717015e-02 3.592537e-05   3.981341e-02 6.388316e-05
 4.800000e+00   4.875000e+00   4.950000e+00   1.386029e-02 2.974675e-05   1.605689e-02 3.446104e-05   3.975266e-02 6.383488e-05
 4.950000e+00   5.025000e+00   5.100000e+00   1.279454e-02 2.834063e-05   1.482772e-02 3.284422e-05   3.967359e-02 6.377197e-05
 5.100000e+00   5.175000e+00   5.250000e+00   1.189430e-02 2.709358e-05   1.378897e-02 3.140935e-05   3.986329e-02 6.392279e-05
 5.250000e+00   5.325000e+00   5.400000e+00   1.096337e-02 2.578838e-05   1.271353e-02 2.990514e-05   3.986226e-02 6.392196e-05
 5.400000e+00   5.475000e+00   5.550000e+00   1.001965e-02 2.444016e-05   1.162226e-02 2.834928e-05   3.980151e-02 6.387371e-05
 5.550000e+00   5.625000e+00   5.700000e+00   9.086276e-03 2.307005e-05   1.054216e-02 2.676654e-05   3.978733e-02 6.386244e-05
 5.700000e+00   5.775000e+00   5.850000e+00   8.238634e-03 2.177295e-05   9.560832e-03 2.526723e-05   3.976518e-02 6.384483e-05
 5.850000e+00   5.925000e+00   6.000000e+00   7.434735e-03 2.049768e-05   8.629689e-03 2.379218e-05   3.972316e-02 6.381142e-05
 6.000000e+00   6.075000e+00   6.150000e+00   6.677338e-03 1.924891e-05   7.752043e-03 2.234698e-05   3.977139e-02 6.384977e-05
 6.150000e+00   6.225000e+00   6.300000e+00   5.983159e-03 1.805335e-05   6.947386e-03 2.096276e-05   3.994857e-02 6.399046e-05
 6.300000e+00   6.375000e+00   6.450000e+00   5.260492e-03 1.677047e-05   6.109303e-03 1.947647e-05   3.980554e-02 6.387691e-05
 6.450000e+00   6.525000e+00   6.600000e+00   4.649331e-03 1.561782e-05   5.400417e-03 1.814083e-05   3.969812e-02 6.379149e-05
 6.600000e+00   6.675000e+00   6.750000e+00   4.031625e-03 1.440450e-05   4.683489e-03 1.673353e-05   3.971964e-02 6.380862e-05
 6.750000e+00   6.825000e+00   6.900000e+00   3.492597e-03 1.327702e-05   4.057529e-03 1.542459e-05   3.979540e-02 6.386885e-05
 6.900000e+00   6.975000e+00   7.050000e+00   3.012322e-03 1.220968e-05   3.499751e-03 1.418534e-05   3.984228e-02 6.390610e-05
 7.050000e+00   7.125000e+00   7.200000e+00   2.564242e-03 1.115315e-05   2.979315e-03 1.295851e-05   3.973506e-02 6.382088e-05
 7.200000e+00   7.275000e+00   7.350000e+00   2.195279e-03 1.021566e-05   2.550754e-03 1.186985e-05   3.976404e-02 6.384393e-05
 7.350000e+00   7.425000e+00   7.500000e+00   1.830242e-03 9.232717e-06   2.126701e-03 1.072822e-05   3.984973e-02 6.391202e-05
 7.500000e+00   7.575000e+00   7.650000e+00   1.508320e-03 8.294876e-06   1.752648e-03 9.638538e-06   3.977304e-02 6.385109e-05
 7.650000e+00   7.725000e+00   7.800000e+00   1.229940e-03 7.411324e-06   1.429174e-03 8.611861e-06   3.966500e-02 6.376513e-05
 7.800000e+00   7.875000e+00   7.950000e+00   1.028631e-03 6.706082e-06   1.195256e-03 7.792380e-06   3.974376e-02 6.382780e-05
 7.950000e+00   8.025000e+00   8.100000e+00   8.476389e-04 6.021484e-06   9.849453e-04 6.996886e-06   3.980647e-02 6.387765e-05
 8.100000e+00   8.175000e+00   8.250000e+00   7.040304e-04 5.427623e-06   8.180741e-04 6.306827e-06   3.988937e-02 6.394349e-05
 8.250000e+00   8.325000e+00   8.400000e+00   5.839068e-04 4.887929e-06   6.784921e-04 5.679710e-06   3.977325e-02 6.385125e-05
 8.400000e+00   8.475000e+00   8.550000e+00   4.856202e-04 4.407063e-06   5.642843e-04 5.120950e-06   3.983659e-02 6.390158e-05
 8.550000e+00   8.625000e+00   8.700000e+00   4.008669e-04 3.958487e-06   4.658021e-04 4.599710e-06   3.974500e-02 6.382879e-05
 8.700000e+00   8.775000e+00   8.850000e+00   3.312553e-04 3.556447e-06   3.849143e-04 4.132545e-06   3.974283e-02 6.382706e-05
 8.850000e+00   8.925000e+00   9.000000e+00   2.870797e-04 3.271769e-06   3.335829e-04 3.801752e-06   3.979302e-02 6.386696e-05
 9.000000e+00   9.075000e+00   9.150000e+00   2.406960e-04 2.959905e-06   2.796857e-04 3.439371e-06   3.974800e-02 6.383117e-05
 9.150000e+00   9.225000e+00   9.300000e+00   2.081032e-04 2.718838e-06   2.418132e-04 3.159254e-06   3.967079e-02 6.376975e-05
 9.300000e+00   9.375000e+00   9.450000e+00   1.742784e-04 2.457218e-06   2.025092e-04 2.855255e-06   3.977718e-02 6.385438e-05
 9.450000e+00   9.525000e+00   9.600000e+00   1.426898e-04 2.195691e-06   1.658036e-04 2.551364e-06   3.983276e-02 6.389854e-05
 9.600000e+00   9.675000e+00   9.750000e+00   1.275812e-04 2.050000e-06   1.482476e-04 2.382073e-06   3.980627e-02 6.387749e-05
 9.750000e+00   9.825000e+00   9.900000e+00   1.098131e-04 1.877190e-06   1.276014e-04 2.181271e-06   3.985853e-02 6.391901e-05
 9.900000e+00   9.975000e+00   1.005000e+01   9.367977e-05 1.711193e-06   1.088547e-04 1.988384e-06   3.982707e-02 6.389402e-05
 1.005000e+01   1.012500e+01   1.020000e+01   7.809405e-05 1.541661e-06   9.074427e-05 1.791390e-06   3.968342e-02 6.377980e-05
 1.020000e+01   1.027500e+01   1.035000e+01   6.920421e-05 1.431848e-06   8.041438e-05 1.663789e-06   3.983369e-02 6.389928e-05
 1.035000e+01   1.042500e+01   1.050000e+01   6.042749e-05 1.319586e-06   7.021595e-05 1.533342e-06   3.976477e-02 6.384450e-05
 1.050000e+01   1.057500e+01   1.065000e+01   5.263250e-05 1.214536e-06   6.115828e-05 1.411275e-06   3.985087e-02 6.391292e-05
 1.065000e+01   1.072500e+01   1.080000e+01   4.740717e-05 1.136514e-06   5.508651e-05 1.320614e-06   3.991100e-02 6.396066e-05
 1.080000e+01   1.087500e+01   1.095000e+01   3.983734e-05 1.026902e-06   4.629047e-05 1.193247e-06   3.982282e-02 6.389065e-05
 1.095000e+01   1.102500e+01   1.110000e+01   3.620630e-05 9.649189e-07   4.207124e-05 1.121223e-06   3.985874e-02 6.391917e-05
 1.110000e+01   1.117500e+01   1.125000e+01   3.083012e-05 8.773055e-07   3.582419e-05 1.019417e-06   3.984984e-02 6.391210e-05
 1.125000e+01   1.132500e+01   1.140000e+01   2.859170e-05 8.323561e-07   3.322318e-05 9.671869e-07   3.986898e-02 6.392731e-05
 1.140000e+01   1.147500e+01   1.155000e+01   2.452782e-05 7.595004e-07   2.850101e-05 8.825296e-07   3.981382e-02 6.388349e-05
 1.155000e+01   1.162500e+01   1.170000e+01   2.167483e-05 7.032440e-07   2.518587e-05 8.171604e-07   3.972896e-02 6.381603e-05
 1.170000e+01   1.177500e+01   1.185000e+01   1.990775e-05 6.636106e-07   2.313254e-05 7.711068e-07   3.978246e-02 6.385857e-05
 1.185000e+01   1.192500e+01   1.200000e+01   1.717806e-05 6.069774e-07   1.996068e-05 7.052999e-07   3.974831e-02 6.383142e-05
 1.200000e+01   1.207500e+01   1.215000e+01   1.681618e-05 5.912432e-07   1.954018e-05 6.870169e-07   3.985511e-02 6.391629e-05
 1.215000e+01   1.222500e+01   1.230000e+01   1.495613e-05 5.490756e-07   1.737883e-05 6.380187e-07   3.980699e-02 6.387807e-05
 1.230000e+01   1.237500e+01   1.245000e+01   1.346276e-05 5.129067e-07   1.564355e-05 5.959908e-07   3.973920e-02 6.382418e-05
 1.245000e+01   1.252500e+01   1.260000e+01   1.293805e-05 4.950765e-07   1.503384e-05 5.752724e-07   3.973351e-02 6.381965e-05
 1.260000e+01   1.267500e+01   1.275000e+01   1.133267e-05 4.562513e-07   1.316842e-05 5.301581e-07   3.981568e-02 6.388497e-05
 1.275000e+01   1.282500e+01   1.290000e+01   1.058667e-05 4.340254e-07   1.230157e-05 5.043319e-07   3.981703e-02 6.388604e-05
 1.290000e+01   1.297500e+01   1.305000e+01   1.085330e-05 4.324207e-07   1.261139e-05 5.024672e-07   3.981113e-02 6.388136e-05
 1.305000e+01   1.312500e+01   1.320000e+01   1.015043e-05 4.116678e-07   1.179467e-05 4.783526e-07   3.979881e-02 6.387157e-05
 1.320000e+01   1.327500e+01   1.335000e+01   8.666885e-06 3.747129e-07   1.007081e-05 4.354115e-07   3.977925e-02 6.385602e-05
 1.335000e+01   1.342500e+01   1.350000e+01   8.449446e-06 3.646305e-07   9.818146e-06 4.236959e-07   3.974231e-02 6.382665e-05
 1.350000e+01   1.357500e+01   1.365000e+01   7.577919e-06 3.406098e-07   8.805442e-06 3.957842e-07   3.980751e-02 6.387848e-05
 1.365000e+01   1.372500e+01   1.380000e+01   7.165689e-06 3.270731e-07   8.326437e-06 3.800546e-07   3.975587e-02 6.383743e-05
 1.380000e+01   1.387500e+01   1.395000e+01   6.846558e-06 3.161483e-07   7.955611e-06 3.673602e-07   3.977015e-02 6.384878e-05
 1.395000e+01   1.402500e+01   1.410000e+01   6.641567e-06 3.083292e-07   7.717414e-06 3.582745e-07   3.987944e-02 6.393561e-05
 1.410000e+01   1.417500e+01   1.425000e+01   6.443932e-06 3.014347e-07   7.487765e-06 3.502632e-07   3.983742e-02 6.390224e-05
 1.425000e+01   1.432500e+01   1.440000e+01   6.569986e-06 3.027280e-07   7.634238e-06 3.517660e-07   3.969160e-02 6.378630e-05
 1.440000e+01   1.447500e+01   1.455000e+01   6.179640e-06 2.929414e-07   7.180661e-06 3.403941e-07   3.988854e-02 6.394283e-05
 1.455000e+01   1.462500e+01   1.470000e+01   6.321652e-06 2.966887e-07   7.345677e-06 3.447484e-07   3.973662e-02 6.382212e-05
 1.470000e+01   1.477500e+01   1.485000e+01   6.433657e-06 3.009553e-07   7.475826e-06 3.497062e-07   3.985253e-02 6.391424e-05
 1.485000e+01   1.492500e+01   1.500000e+01   6.479187e-06 3.050997e-07   7.528731e-06 3.545219e-07   3.976249e-02 6.384269e-05




==> SoftDatakT.dat <==
#  This result was calculated by Deductor version 3.4.99.
#  The number of collected MC events is 32807483.
#  It was created on Wednesday, 2020 January 15 at 10:22:45 PST.

#   SudakovFactor
0.000000e+00   7.500000e-02   1.500000e-01   3.964885e-02 7.045841e-05   3.993150e-02 7.096031e-05   3.988023e-02 7.086918e-05
 1.500000e-01   2.250000e-01   3.000000e-01   3.905410e-02 6.952124e-05   3.988675e-02 7.100305e-05   3.974570e-02 7.075070e-05
 3.000000e-01   3.750000e-01   4.500000e-01   3.862828e-02 6.873503e-05   3.999375e-02 7.116434e-05   3.977838e-02 7.077950e-05
 4.500000e-01   5.250000e-01   6.000000e-01   3.810553e-02 6.786533e-05   3.997816e-02 7.120004e-05   3.971010e-02 7.071931e-05
 6.000000e-01   6.750000e-01   7.500000e-01   3.763308e-02 6.704212e-05   3.999462e-02 7.124870e-05   3.969306e-02 7.070428e-05
 7.500000e-01   8.250000e-01   9.000000e-01   3.729431e-02 6.633902e-05   4.013185e-02 7.138599e-05   3.981716e-02 7.081366e-05
 9.000000e-01   9.750000e-01   1.050000e+00   3.676221e-02 6.546721e-05   4.003870e-02 7.130164e-05   3.973629e-02 7.074240e-05
 1.050000e+00   1.125000e+00   1.200000e+00   3.640440e-02 6.475083e-05   4.011214e-02 7.134517e-05   3.984730e-02 7.084019e-05
 1.200000e+00   1.275000e+00   1.350000e+00   3.577559e-02 6.379762e-05   3.986011e-02 7.108097e-05   3.966331e-02 7.067803e-05
 1.350000e+00   1.425000e+00   1.500000e+00   3.529359e-02 6.297627e-05   3.974662e-02 7.092159e-05   3.964385e-02 7.066086e-05
 1.500000e+00   1.575000e+00   1.650000e+00   3.494512e-02 6.227439e-05   3.976077e-02 7.085574e-05   3.977800e-02 7.077916e-05
 1.650000e+00   1.725000e+00   1.800000e+00   3.443269e-02 6.143005e-05   3.956325e-02 7.058285e-05   3.974176e-02 7.074722e-05
 1.800000e+00   1.875000e+00   1.950000e+00   3.405563e-02 6.070756e-05   3.949911e-02 7.041066e-05   3.986116e-02 7.085239e-05
 1.950000e+00   2.025000e+00   2.100000e+00   3.346369e-02 5.979634e-05   3.916276e-02 6.997960e-05   3.971963e-02 7.072772e-05
 2.100000e+00   2.175000e+00   2.250000e+00   3.296443e-02 5.896970e-05   3.890948e-02 6.960430e-05   3.974532e-02 7.075036e-05
 2.250000e+00   2.325000e+00   2.400000e+00   3.249073e-02 5.816766e-05   3.866405e-02 6.921924e-05   3.968848e-02 7.070024e-05
 2.400000e+00   2.475000e+00   2.550000e+00   3.211218e-02 5.745206e-05   3.851158e-02 6.890085e-05   3.978003e-02 7.078095e-05
 2.550000e+00   2.625000e+00   2.700000e+00   3.168595e-02 5.669569e-05   3.828274e-02 6.849892e-05   3.987196e-02 7.086191e-05
 2.700000e+00   2.775000e+00   2.850000e+00   3.108999e-02 5.579095e-05   3.782786e-02 6.788165e-05   3.976185e-02 7.076493e-05
 2.850000e+00   2.925000e+00   3.000000e+00   3.063181e-02 5.501047e-05   3.751941e-02 6.737927e-05   3.983013e-02 7.082508e-05
 3.000000e+00   3.075000e+00   3.150000e+00   3.016174e-02 5.422209e-05   3.717415e-02 6.682802e-05   3.991799e-02 7.090240e-05
 3.150000e+00   3.225000e+00   3.300000e+00   2.959770e-02 5.335113e-05   3.669375e-02 6.614172e-05   3.986217e-02 7.085329e-05
 3.300000e+00   3.375000e+00   3.450000e+00   2.889960e-02 5.236186e-05   3.602802e-02 6.527718e-05   3.965809e-02 7.067343e-05
 3.450000e+00   3.525000e+00   3.600000e+00   2.844749e-02 5.159432e-05   3.565149e-02 6.465967e-05   3.980305e-02 7.080123e-05
 3.600000e+00   3.675000e+00   3.750000e+00   2.790531e-02 5.074821e-05   3.514534e-02 6.391454e-05   3.977304e-02 7.077479e-05
 3.750000e+00   3.825000e+00   3.900000e+00   2.729772e-02 4.984405e-05   3.454085e-02 6.306929e-05   3.965123e-02 7.066737e-05
 3.900000e+00   3.975000e+00   4.050000e+00   2.677726e-02 4.902046e-05   3.403170e-02 6.230070e-05   3.975651e-02 7.076022e-05
 4.050000e+00   4.125000e+00   4.200000e+00   2.627149e-02 4.821193e-05   3.352775e-02 6.152794e-05   3.989078e-02 7.087847e-05
 4.200000e+00   4.275000e+00   4.350000e+00   2.559435e-02 4.724809e-05   3.279104e-02 6.053319e-05   3.980089e-02 7.079933e-05
 4.350000e+00   4.425000e+00   4.500000e+00   2.506288e-02 4.641915e-05   3.222740e-02 5.968839e-05   3.984068e-02 7.083437e-05
 4.500000e+00   4.575000e+00   4.650000e+00   2.441296e-02 4.548210e-05   3.149986e-02 5.868499e-05   3.984145e-02 7.083505e-05
 4.650000e+00   4.725000e+00   4.800000e+00   2.373497e-02 4.451913e-05   3.072440e-02 5.762884e-05   3.977431e-02 7.077591e-05
 4.800000e+00   4.875000e+00   4.950000e+00   2.315379e-02 4.364693e-05   3.006313e-02 5.667147e-05   3.987273e-02 7.086258e-05
 4.950000e+00   5.025000e+00   5.100000e+00   2.250198e-02 4.270903e-05   2.930016e-02 5.561189e-05   3.972459e-02 7.073209e-05
 5.100000e+00   5.175000e+00   5.250000e+00   2.189394e-02 4.181240e-05   2.858500e-02 5.459063e-05   3.984895e-02 7.084165e-05
 5.250000e+00   5.325000e+00   5.400000e+00   2.125036e-02 4.088205e-05   2.781478e-02 5.351071e-05   3.978436e-02 7.078476e-05
 5.400000e+00   5.475000e+00   5.550000e+00   2.061001e-02 3.995507e-05   2.704054e-02 5.242129e-05   3.987158e-02 7.086157e-05
 5.550000e+00   5.625000e+00   5.700000e+00   1.995659e-02 3.901374e-05   2.624173e-02 5.130061e-05   3.989854e-02 7.088529e-05
 5.700000e+00   5.775000e+00   5.850000e+00   1.920536e-02 3.797618e-05   2.530683e-02 5.004093e-05   3.968556e-02 7.069766e-05
 5.850000e+00   5.925000e+00   6.000000e+00   1.856880e-02 3.704898e-05   2.451618e-02 4.891524e-05   3.971277e-02 7.072166e-05
 6.000000e+00   6.075000e+00   6.150000e+00   1.796606e-02 3.615409e-05   2.376425e-02 4.782200e-05   3.987819e-02 7.086739e-05
 6.150000e+00   6.225000e+00   6.300000e+00   1.724108e-02 3.513504e-05   2.284489e-02 4.655477e-05   3.972014e-02 7.072817e-05
 6.300000e+00   6.375000e+00   6.450000e+00   1.658751e-02 3.418518e-05   2.201469e-02 4.536997e-05   3.976744e-02 7.076986e-05
 6.450000e+00   6.525000e+00   6.600000e+00   1.593558e-02 3.323386e-05   2.118187e-02 4.417496e-05   3.988010e-02 7.086907e-05
 6.600000e+00   6.675000e+00   6.750000e+00   1.529994e-02 3.229664e-05   2.036617e-02 4.299088e-05   3.990808e-02 7.089368e-05
 6.750000e+00   6.825000e+00   6.900000e+00   1.463179e-02 3.132178e-05   1.950304e-02 4.174943e-05   3.985683e-02 7.084859e-05
 6.900000e+00   6.975000e+00   7.050000e+00   1.400099e-02 3.038216e-05   1.868588e-02 4.054831e-05   3.987476e-02 7.086437e-05
 7.050000e+00   7.125000e+00   7.200000e+00   1.332464e-02 2.938859e-05   1.780434e-02 3.926887e-05   3.979504e-02 7.079417e-05
 7.200000e+00   7.275000e+00   7.350000e+00   1.270785e-02 2.845433e-05   1.699917e-02 3.806301e-05   3.982606e-02 7.082150e-05
 7.350000e+00   7.425000e+00   7.500000e+00   1.206899e-02 2.749060e-05   1.616145e-02 3.681229e-05   3.979465e-02 7.079384e-05
 7.500000e+00   7.575000e+00   7.650000e+00   1.142843e-02 2.651710e-05   1.531875e-02 3.554365e-05   3.984285e-02 7.083628e-05
 7.650000e+00   7.725000e+00   7.800000e+00   1.083879e-02 2.559560e-05   1.454181e-02 3.434016e-05   3.983585e-02 7.083012e-05
 7.800000e+00   7.875000e+00   7.950000e+00   1.022063e-02 2.463340e-05   1.372432e-02 3.307782e-05   3.973438e-02 7.074072e-05
 7.950000e+00   8.025000e+00   8.100000e+00   9.685317e-03 2.376221e-05   1.301610e-02 3.193400e-05   3.981831e-02 7.081467e-05
 8.100000e+00   8.175000e+00   8.250000e+00   9.100253e-03 2.282292e-05   1.223917e-02 3.069511e-05   3.986027e-02 7.085161e-05
 8.250000e+00   8.325000e+00   8.400000e+00   8.546051e-03 2.191241e-05   1.150206e-02 2.949171e-05   3.981195e-02 7.080907e-05
 8.400000e+00   8.475000e+00   8.550000e+00   7.992697e-03 2.099287e-05   1.076455e-02 2.827314e-05   3.964461e-02 7.066153e-05
 8.550000e+00   8.625000e+00   8.700000e+00   7.488614e-03 2.012739e-05   1.009204e-02 2.712467e-05   3.984870e-02 7.084143e-05
 8.700000e+00   8.775000e+00   8.850000e+00   6.999606e-03 1.927235e-05   9.438639e-03 2.598783e-05   3.981436e-02 7.081120e-05
 8.850000e+00   8.925000e+00   9.000000e+00   6.459914e-03 1.833518e-05   8.715750e-03 2.473790e-05   3.976617e-02 7.076874e-05
 9.000000e+00   9.075000e+00   9.150000e+00   6.041114e-03 1.755627e-05   8.154980e-03 2.369942e-05   3.984170e-02 7.083527e-05
 9.150000e+00   9.225000e+00   9.300000e+00   5.552970e-03 1.666472e-05   7.499722e-03 2.250699e-05   3.974761e-02 7.075238e-05
 9.300000e+00   9.375000e+00   9.450000e+00   5.149759e-03 1.588624e-05   6.958378e-03 2.146555e-05   3.969446e-02 7.070551e-05
 9.450000e+00   9.525000e+00   9.600000e+00   4.745228e-03 1.509335e-05   6.414571e-03 2.040308e-05   3.984513e-02 7.083829e-05
 9.600000e+00   9.675000e+00   9.750000e+00   4.357526e-03 1.431388e-05   5.892887e-03 1.935732e-05   3.977902e-02 7.078006e-05
 9.750000e+00   9.825000e+00   9.900000e+00   3.979120e-03 1.353451e-05   5.383224e-03 1.831040e-05   3.974990e-02 7.075440e-05
 9.900000e+00   9.975000e+00   1.005000e+01   3.639356e-03 1.280581e-05   4.925353e-03 1.733084e-05   3.984526e-02 7.083840e-05
 1.005000e+01   1.012500e+01   1.020000e+01   3.309275e-03 1.207940e-05   4.480161e-03 1.635331e-05   3.974710e-02 7.075193e-05
 1.020000e+01   1.027500e+01   1.035000e+01   3.012882e-03 1.139915e-05   4.080200e-03 1.543731e-05   3.986993e-02 7.086012e-05
 1.035000e+01   1.042500e+01   1.050000e+01   2.705150e-03 1.068142e-05   3.664551e-03 1.446966e-05   3.973210e-02 7.073870e-05
 1.050000e+01   1.057500e+01   1.065000e+01   2.427062e-03 1.000326e-05   3.288765e-03 1.355481e-05   3.977673e-02 7.077804e-05
 1.065000e+01   1.072500e+01   1.080000e+01   2.203984e-03 9.422989e-06   2.987282e-03 1.277192e-05   3.978156e-02 7.078230e-05
 1.080000e+01   1.087500e+01   1.095000e+01   1.949282e-03 8.759044e-06   2.642720e-03 1.187498e-05   3.966839e-02 7.068252e-05
 1.095000e+01   1.102500e+01   1.110000e+01   1.734838e-03 8.165426e-06   2.352546e-03 1.107281e-05   3.970069e-02 7.071101e-05
 1.110000e+01   1.117500e+01   1.125000e+01   1.541024e-03 7.603223e-06   2.090189e-03 1.031273e-05   3.987171e-02 7.086168e-05
 1.125000e+01   1.132500e+01   1.140000e+01   1.359379e-03 7.053738e-06   1.844202e-03 9.569448e-06   3.987120e-02 7.086124e-05
 1.140000e+01   1.147500e+01   1.155000e+01   1.194636e-03 6.530474e-06   1.621025e-03 8.861323e-06   3.981983e-02 7.081601e-05
 1.155000e+01   1.162500e+01   1.170000e+01   1.048552e-03 6.041248e-06   1.423067e-03 8.199016e-06   3.970730e-02 7.071684e-05
 1.170000e+01   1.177500e+01   1.185000e+01   9.099381e-04 5.555389e-06   1.235163e-03 7.540965e-06   3.979059e-02 7.079025e-05
 1.185000e+01   1.192500e+01   1.200000e+01   8.006730e-04 5.142942e-06   1.087028e-03 6.982279e-06   3.982098e-02 7.081702e-05
 1.200000e+01   1.207500e+01   1.215000e+01   6.820970e-04 4.683845e-06   9.261917e-04 6.360000e-06   3.973362e-02 7.074005e-05
 1.215000e+01   1.222500e+01   1.230000e+01   5.852952e-04 4.279820e-06   7.948686e-04 5.812269e-06   3.974074e-02 7.074633e-05
 1.230000e+01   1.237500e+01   1.245000e+01   4.955875e-04 3.884245e-06   6.731354e-04 5.275803e-06   3.974290e-02 7.074823e-05
 1.245000e+01   1.252500e+01   1.260000e+01   4.279533e-04 3.558454e-06   5.813487e-04 4.833944e-06   3.990757e-02 7.089323e-05
 1.260000e+01   1.267500e+01   1.275000e+01   3.632062e-04 3.231092e-06   4.934558e-04 4.389795e-06   3.985175e-02 7.084411e-05
 1.275000e+01   1.282500e+01   1.290000e+01   2.988430e-04 2.887180e-06   4.060609e-04 3.923031e-06   3.974328e-02 7.074857e-05
 1.290000e+01   1.297500e+01   1.305000e+01   2.465323e-04 2.582262e-06   3.350215e-04 3.509127e-06   3.972523e-02 7.073265e-05
 1.305000e+01   1.312500e+01   1.320000e+01   2.002953e-04 2.290905e-06   2.722191e-04 3.113543e-06   3.978474e-02 7.078510e-05
 1.320000e+01   1.327500e+01   1.335000e+01   1.669950e-04 2.058105e-06   2.269857e-04 2.797450e-06   3.976109e-02 7.076426e-05
 1.335000e+01   1.342500e+01   1.350000e+01   1.304819e-04 1.789379e-06   1.773736e-04 2.432435e-06   3.988671e-02 7.087489e-05
 1.350000e+01   1.357500e+01   1.365000e+01   1.021638e-04 1.556152e-06   1.388925e-04 2.115599e-06   3.976566e-02 7.076829e-05
 1.365000e+01   1.372500e+01   1.380000e+01   8.298782e-05 1.378160e-06   1.128331e-04 1.873794e-06   3.987832e-02 7.086750e-05
 1.380000e+01   1.387500e+01   1.395000e+01   6.513494e-05 1.199040e-06   8.856769e-05 1.630403e-06   3.975206e-02 7.075630e-05
 1.395000e+01   1.402500e+01   1.410000e+01   4.802888e-05 1.010768e-06   6.531319e-05 1.374516e-06   3.976554e-02 7.076818e-05
 1.410000e+01   1.417500e+01   1.425000e+01   3.809177e-05 8.830271e-07   5.180429e-05 1.200904e-06   3.981207e-02 7.080918e-05
 1.425000e+01   1.432500e+01   1.440000e+01   2.969430e-05 7.641946e-07   4.038713e-05 1.039379e-06   3.969128e-02 7.070271e-05
 1.440000e+01   1.447500e+01   1.455000e+01   2.182874e-05 6.417804e-07   2.969168e-05 8.729560e-07   3.979783e-02 7.079664e-05
 1.455000e+01   1.462500e+01   1.470000e+01   1.420403e-05 5.069966e-07   1.932209e-05 6.896796e-07   3.978830e-02 7.078824e-05
 1.470000e+01   1.477500e+01   1.485000e+01   1.030339e-05 4.224306e-07   1.401719e-05 5.746929e-07   3.969064e-02 7.070215e-05
 1.485000e+01   1.492500e+01   1.500000e+01   7.441342e-06 3.508185e-07   1.012446e-05 4.773128e-07   3.976312e-02 7.076605e-05



